Mobility Map Inference from Thermal Modeling of a Building

We consider the problem of inferring the mobility map, which is the distribution of the building occupants at each timestamp, from the temperatures of the rooms. We also want to explore the effects of noise in the temperature measurement, room layout, etc. in the reconstruction of the movement of people within the building. Our proposed algorithm tackles down the aforementioned challenges leveraging a parameter learner, the modified Least Square Estimator. In the absence of a complete data set with mobility map, room and ambient temperatures, and HVAC data in the public domain, we simulate a physics-based thermal model of the rooms in a building and evaluate the performance of our inference algorithm on this simulated data. We find an upper bound of the noise standard deviation (<= 1F) in the input temperature data of our model. Within this bound, our algorithm can reconstruct the mobility map with a reasonable reconstruction error. Our work can be used in a wide range of applications, for example, ensuring the physical security of office buildings, elderly and infant monitoring, building resources management, emergency building evacuation, and vulnerability assessment of HVAC data. Our work brings together multiple research areas, Thermal Modeling and Parameter Estimation, towards achieving a common goal of inferring the distribution of people within a large office building.

==> Real Dataset/dataset 1- germany dataset/germany_location1_dataset.csv <==
1, 1459421355207, 2, 2, 21.56, 55.211, 202.86, 662.4, 0, 0, 1, 0
2, 1459421355280, 2, 4, 21.70, 53.389, 254.29, 910.8, 0, 0, 1, 0
3, 1459421355609, 2, 3, 21.28, 52.983, 235.71, 754.4, 0, 0, 1, 0
4, 1459421356081, 3, 1, 21.23, 57.074, 214.29, 598.0, 0, 0, 1, 0
5, 1459421359599, 6, 3, 21.28, 52.983, 234.29, 749.8, 0, 0, 1, 0
6, 1459421359644, 6, 4, 21.69, 53.429, 258.57, 906.2, 0, 0, 1, 0
7, 1459421359826, 7, 1, 21.23, 57.074, 214.29, 607.2, 0, 0, 1, 0
8, 1459421359946, 7, 2, 21.56, 55.211, 204.29, 662.4, 0, 0, 1, 0
9, 1459421363088, 10, 3, 21.28, 53.024, 234.29, 749.8, 0, 0, 1, 0
10, 1459421363427, 10, 2, 21.56, 55.211, 201.43, 657.8, 0, 0, 1, 0
11, 1459421363459, 10, 1, 21.23, 57.074, 214.29, 611.8, 0, 0, 1, 0
12, 1459421363758, 11, 4, 21.70, 53.551, 260.00, 910.8, 0, 0, 1, 0
13, 1459421366998, 14, 4, 21.70, 53.591, 261.43, 906.2, 0, 0, 1, 0
14, 1459421367427, 14, 1, 21.23, 57.074, 212.86, 607.2, 0, 0, 1, 0
15, 1459421367791, 15, 2, 21.55, 55.211, 204.29, 657.8, 0, 0, 1, 0
16, 1459421367954, 15, 3, 21.28, 52.903, 234.29, 740.6, 0, 0, 1, 0
17, 1459421371238, 18, 4, 21.70, 53.672, 258.57, 906.2, 0, 0, 1, 0
18, 1459421371281, 18, 2, 21.55, 55.211, 205.71, 657.8, 0, 0, 1, 0
19, 1459421371543, 18, 1, 21.22, 57.074, 214.29, 607.2, 0, 0, 1, 0
532, 1459421884007, 531, 3, 21.28, 52.862, 271.43, 1067.2, 0, 0, 1, 0
533, 1459421887119, 534, 4, 21.69, 53.389, 295.71, 1260.4, 0, 0, 1, 0
534, 1459421887382, 534, 3, 21.28, 52.903, 271.43, 1081.0, 0, 0, 1, 0
535, 1459421887747, 535, 2, 21.56, 55.211, 240.00, 989.0, 0, 0, 1, 0
536, 1459421887999, 535, 1, 21.23, 57.155, 244.29, 860.2, 0, 0, 1, 0
537, 1459421891365, 538, 1, 21.24, 57.155, 242.86, 860.2, 0, 0, 1, 0
538, 1459421891853, 539, 3, 21.28, 52.943, 275.71, 1081.0, 0, 0, 1, 0
539, 1459421891881, 539, 2, 21.57, 55.292, 238.57, 989.0, 0, 0, 1, 0
540, 1459421892000, 539, 4, 21.70, 53.348, 292.86, 1251.2, 0, 0, 1, 0
541, 1459421895112, 542, 1, 21.23, 57.155, 244.29, 874.0, 0, 0, 1, 0
542, 1459421895717, 543, 3, 21.28, 52.943, 274.29, 1099.4, 0, 0, 1, 0
543, 1459421896468, 543, 2, 21.56, 55.292, 240.00, 1002.8, 0, 0, 1, 0
544, 1459421899102, 546, 1, 21.23, 57.155, 247.14, 897.0, 0, 0, 1, 0
545, 1459421899833, 547, 3, 21.29, 52.943, 275.71, 1122.4, 0, 0, 1, 0
546, 1459421899862, 547, 2, 21.56, 55.292, 242.86, 1025.8, 0, 0, 1, 0
547, 1459421900703, 548, 4, 21.70, 53.348, 294.29, 1269.6, 0, 0, 1, 0
548, 1459421900942, 548, 4, 21.70, 53.348, 295.71, 1288.0, 0, 0, 1, 0
549, 1459421903072, 550, 3, 21.29, 52.983, 280.00, 1154.6, 0, 0, 1, 0
550, 1459421903576, 550, 2, 21.56, 55.252, 244.29, 1039.6, 0, 0, 1, 0
551, 1459421903716, 551, 1, 21.23, 57.155, 250.00, 920.0, 0, 0, 1, 0
552, 1459421903807, 551, 4, 21.71, 53.429, 297.14, 1311.0, 0, 0, 1, 0
553, 1459421907187, 554, 3, 21.28, 52.943, 280.00, 1168.4, 0, 0, 1, 0
554, 1459421907538, 554, 4, 21.72, 53.429, 300.00, 1320.2, 0, 0, 1, 0
555, 1459421907573, 554, 1, 21.23, 57.155, 250.00, 924.6, 0, 0, 1, 0
556, 1459421907960, 555, 2, 21.58, 55.211, 244.29, 1044.2, 0, 0, 1, 0
557, 1459421911177, 558, 3, 21.29, 52.903, 280.00, 1182.2, 0, 0, 1, 0
558, 1459421911402, 558, 4, 21.70, 53.591, 301.43, 1334.0, 0, 0, 1, 0
559, 1459421911431, 558, 2, 21.57, 55.252, 248.57, 1058.0, 0, 0, 1, 0
560, 1459421912054, 559, 1, 21.24, 57.155, 248.57, 933.8, 0, 0, 1, 0
561, 1459421915166, 562, 3, 21.28, 52.943, 281.43, 1186.8, 0, 0, 1, 0
562, 1459421915767, 563, 4, 21.71, 53.591, 302.86, 1329.4, 0, 0, 1, 0
563, 1459421916036, 563, 2, 21.56, 55.292, 247.14, 1062.6, 0, 0, 1, 0
564, 1459421916304, 563, 1, 21.24, 57.115, 250.00, 933.8, 0, 0, 1, 0
565, 1459421919651, 566, 2, 21.58, 55.252, 247.14, 1053.4, 0, 0, 1, 0
566, 1459421919882, 567, 4, 21.70, 53.551, 302.86, 1334.0, 0, 0, 1, 0
567, 1459421920024, 567, 1, 21.24, 57.115, 250.00, 938.4, 0, 0, 1, 0
568, 1459421920059, 567, 3, 21.29, 52.943, 281.43, 1196.0, 0, 0, 1, 0
569, 1459421923138, 570, 1, 21.25, 57.115, 251.43, 938.4, 0, 0, 1, 0
570, 1459421923387, 570, 3, 21.28, 52.943, 281.43, 1191.4, 0, 0, 1, 0
571, 1459421923640, 570, 2, 21.57, 55.252, 244.29, 1058.0, 0, 0, 1, 0
572, 1459421923747, 571, 4, 21.71, 53.510, 301.43, 1338.6, 0, 0, 1, 0
573, 1459421927254, 574, 2, 21.57, 55.252, 245.71, 1067.2, 0, 0, 1, 0
574, 1459421927627, 574, 3, 21.28, 52.903, 281.43, 1196.0, 0, 0, 1, 0
575, 1459421927736, 575, 4, 21.72, 53.469, 301.43, 1329.4, 0, 0, 1, 0
576, 1459421927877, 575, 1, 21.24, 57.115, 250.00, 938.4, 0, 0, 1, 0
577, 1459421931241, 578, 3, 21.29, 52.903, 280.00, 1191.4, 0, 0, 1, 0
578, 1459421931368, 578, 1, 21.25, 57.115, 250.00, 938.4, 0, 0, 1, 0
579, 1459421931503, 578, 2, 21.57, 55.211, 245.71, 1058.0, 0, 0, 1, 0
580, 1459421932102, 579, 4, 21.70, 53.429, 300.00, 1334.0, 0, 0, 1, 0
581, 1459421935341, 582, 4, 21.72, 53.510, 300.00, 1338.6, 0, 0, 1, 0
582, 1459421935481, 582, 3, 21.29, 53.024, 281.43, 1191.4, 0, 0, 1, 0
583, 1459421935982, 583, 1, 21.25, 57.115, 252.86, 938.4, 0, 0, 1, 0
584, 1459421936110, 583, 2, 21.58, 55.292, 250.00, 1062.6, 0, 0, 1, 0
585, 1459421939227, 586, 2, 21.58, 55.292, 248.57, 1062.6, 0, 0, 1, 0
586, 1459421939346, 586, 3, 21.29, 53.105, 281.43, 1191.4, 0, 0, 1, 0
587, 1459421939598, 586, 1, 21.26, 57.115, 250.00, 933.8, 0, 0, 1, 0
588, 1459421940082, 587, 4, 21.72, 53.469, 301.43, 1324.8, 0, 0, 1, 0
589, 1459421943212, 590, 1, 21.26, 57.115, 251.43, 933.8, 0, 0, 1, 0
590, 1459421943571, 590, 4, 21.72, 53.469, 302.86, 1338.6, 0, 0, 1, 0
591, 1459421943717, 591, 2, 21.57, 55.292, 247.14, 1067.2, 0, 0, 1, 0
592, 1459421943961, 591, 3, 21.30, 53.105, 280.00, 1177.6, 0, 0, 1, 0
593, 1459421947207, 594, 2, 21.57, 55.292, 247.14, 1058.0, 0, 0, 1, 0
594, 1459421947561, 594, 4, 21.73, 53.469, 297.14, 1320.2, 0, 0, 1, 0
595, 1459421947591, 594, 3, 21.30, 53.145, 281.43, 1196.0, 0, 0, 1, 0
596, 1459421948327, 595, 1, 21.25, 57.115, 248.57, 929.2, 0, 0, 1, 0
597, 1459421951316, 598, 3, 21.30, 53.145, 280.00, 1191.4, 0, 0, 1, 0
598, 1459421951572, 598, 2, 21.58, 55.252, 248.57, 1053.4, 0, 0, 1, 0
599, 1459421951942, 599, 1, 21.25, 57.115, 250.00, 929.2, 0, 0, 1, 0
600, 1459421952426, 599, 4, 21.72, 53.591, 300.00, 1329.4, 0, 0, 1, 0
601, 1459421955416, 602, 4, 21.72, 53.753, 301.43, 1324.8, 0, 0, 1, 0
602, 1459421955555, 602, 3, 21.31, 53.105, 281.43, 1200.6, 0, 0, 1, 0
603, 1459421955691, 603, 2, 21.58, 55.252, 245.71, 1048.8, 0, 0, 1, 0
604, 1459421955807, 603, 1, 21.26, 57.115, 248.57, 933.8, 0, 0, 1, 0
605, 1459421959178, 606, 2, 21.58, 55.252, 244.29, 1058.0, 0, 0, 1, 0
606, 1459421959531, 606, 4, 21.72, 53.794, 300.00, 1329.4, 0, 0, 1, 0
607, 1459421959788, 607, 1, 21.26, 57.115, 248.57, 920.0, 0, 0, 1, 0
608, 1459421959920, 607, 3, 21.31, 53.024, 281.43, 1191.4, 0, 0, 1, 0
609, 1459421963026, 610, 1, 21.26, 57.074, 250.00, 929.2, 0, 0, 1, 0
610, 1459421963156, 610, 2, 21.57, 55.252, 245.71, 1048.8, 0, 0, 1, 0
611, 1459421963645, 610, 4, 21.73, 53.834, 302.86, 1320.2, 0, 0, 1, 0
612, 1459421963793, 611, 3, 21.30, 52.903, 278.57, 1191.4, 0, 0, 1, 0
613, 1459421967136, 614, 4, 21.72, 53.834, 302.86, 1324.8, 0, 0, 1, 0
614, 1459421967177, 614, 3, 21.31, 52.943, 280.00, 1186.8, 0, 0, 1, 0
615, 1459421967521, 614, 2, 21.58, 55.211, 245.71, 1044.2, 0, 0, 1, 0
616, 1459421967766, 615, 1, 21.26, 57.074, 250.00, 929.2, 0, 0, 1, 0
617, 1459421971121, 618, 1, 21.26, 57.074, 250.00, 929.2, 0, 0, 1, 0
618, 1459421971375, 618, 4, 21.73, 53.794, 301.43, 1324.8, 0, 0, 1, 0
619, 1459421972023, 619, 3, 21.30, 53.024, 281.43, 1177.6, 0, 0, 1, 0
620, 1459421972137, 619, 2, 21.58, 55.252, 250.00, 1053.4, 0, 0, 1, 0
621, 1459421974986, 622, 1, 21.26, 57.074, 245.71, 924.6, 0, 0, 1, 0
622, 1459421975126, 622, 2, 21.58, 55.252, 245.71, 1044.2, 0, 0, 1, 0
623, 1459421975254, 622, 3, 21.31, 53.105, 280.00, 1177.6, 0, 0, 1, 0
624, 1459421975865, 623, 4, 21.73, 53.794, 301.43, 1324.8, 0, 0, 1, 0
625, 1459421979230, 626, 4, 21.73, 53.794, 300.00, 1315.6, 0, 0, 1, 0
626, 1459421979367, 626, 1, 21.26, 57.074, 248.57, 924.6, 0, 0, 1, 0
627, 1459421979485, 626, 3, 21.31, 53.024, 278.57, 1173.0, 0, 0, 1, 0
628, 1459421979741, 627, 2, 21.58, 55.252, 244.29, 1044.2, 0, 0, 1, 0
629, 1459421982970, 630, 4, 21.73, 53.753, 298.57, 1320.2, 0, 0, 1, 0
630, 1459421983000, 630, 2, 21.58, 55.252, 248.57, 1044.2, 0, 0, 1, 0
631, 1459421983849, 631, 3, 21.31, 53.024, 280.00, 1177.6, 0, 0, 1, 0
632, 1459421984091, 631, 1, 21.26, 57.074, 250.00, 924.6, 0, 0, 1, 0
633, 1459421987590, 634, 3, 21.31, 53.065, 280.00, 1173.0, 0, 0, 1, 0
634, 1459421987706, 635, 1, 21.26, 57.074, 248.57, 929.2, 0, 0, 1, 0
635, 1459421987734, 635, 2, 21.58, 55.252, 245.71, 1048.8, 0, 0, 1, 0
636, 1459421987960, 635, 4, 21.73, 53.712, 301.43, 1315.6, 0, 0, 1, 0
637, 1459421991200, 638, 4, 21.74, 53.551, 302.86, 1320.2, 0, 0, 1, 0
638, 1459421991230, 638, 3, 21.32, 53.024, 278.57, 1177.6, 0, 0, 1, 0
639, 1459421995315, 642, 2, 21.58, 55.211, 245.71, 1048.8, 0, 0, 1, 0
640, 1459421995440, 642, 4, 21.74, 53.510, 302.86, 1311.0, 0, 0, 1, 0
641, 1459421995556, 642, 2, 21.58, 55.252, 235.71, 984.4, 0, 0, 1, 0
642, 1459421995802, 643, 1, 21.26, 57.074, 248.57, 929.2, 0, 0, 1, 0
643, 1459421995964, 643, 3, 21.32, 52.943, 277.14, 1173.0, 0, 0, 1, 0
644, 1459421996291, 643, 1, 21.26, 57.074, 247.14, 924.6, 1, 0, 1, 0
645, 1459421999055, 646, 4, 21.74, 53.672, 295.71, 1306.4, 1, 1, 1, 0
646, 1459421999176, 646, 2, 21.58, 55.252, 241.43, 1012.0, 1, 1, 1, 0
647, 1459421999405, 646, 1, 21.27, 57.074, 248.57, 915.4, 1, 1, 1, 0
648, 1459421999804, 647, 3, 21.32, 52.903, 278.57, 1168.4, 1, 1, 1, 0
649, 1459422003145, 650, 1, 21.26, 57.074, 248.57, 924.6, 1, 1, 1, 0
650, 1459422003542, 650, 3, 21.32, 52.903, 278.57, 1163.8, 1, 1, 1, 0
651, 1459422003792, 651, 2, 21.59, 55.252, 240.00, 1007.4, 1, 1, 1, 0
652, 1459422003920, 651, 4, 21.74, 54.158, 294.29, 1297.2, 1, 1, 1, 0
653, 1459422007261, 654, 1, 21.27, 57.115, 248.57, 920.0, 1, 1, 1, 0
654, 1459422007525, 654, 4, 21.76, 54.077, 297.14, 1306.4, 1, 1, 1, 0
655, 1459422007775, 655, 2, 21.60, 55.211, 240.00, 1035.0, 1, 1, 1, 0
656, 1459422008154, 655, 3, 21.32, 52.862, 278.57, 1163.8, 1, 1, 1, 0
657, 1459422011006, 658, 4, 21.76, 53.956, 292.86, 1283.4, 1, 1, 1, 0
658, 1459422011125, 658, 1, 21.27, 57.074, 248.57, 920.0, 1, 1, 1, 0
659, 1459422011154, 658, 3, 21.33, 52.862, 277.14, 1163.8, 1, 1, 1, 0
660, 1459422011265, 658, 2, 21.58, 55.211, 240.00, 1002.8, 1, 1, 1, 0
661, 1459422015115, 662, 1, 21.26, 57.074, 248.57, 920.0, 1, 1, 1, 0
662, 1459422015374, 662, 3, 21.32, 52.822, 277.14, 1168.4, 1, 1, 1, 0
663, 1459422015870, 663, 2, 21.58, 55.211, 240.00, 1012.0, 1, 1, 1, 0
664, 1459422015994, 663, 4, 21.76, 53.996, 295.71, 1283.4, 1, 1, 1, 0
665, 1459422019601, 666, 2, 21.59, 55.211, 241.43, 1012.0, 1, 1, 1, 0
666, 1459422019631, 666, 3, 21.32, 52.862, 277.14, 1168.4, 1, 1, 1, 0
667, 1459422019730, 667, 1, 21.26, 57.074, 248.57, 920.0, 1, 1, 1, 0
668, 1459422019974, 667, 4, 21.78, 53.996, 294.29, 1292.6, 1, 1, 1, 0
669, 1459422023215, 670, 2, 21.59, 55.211, 247.14, 1048.8, 1, 1, 1, 0
670, 1459422023339, 670, 4, 21.79, 53.915, 298.57, 1301.8, 1, 1, 1, 0
671, 1459422023369, 670, 3, 21.31, 52.903, 277.14, 1159.2, 1, 1, 1, 0
672, 1459422023599, 670, 1, 21.26, 57.074, 248.57, 920.0, 1, 1, 1, 0
673, 1459422027213, 674, 1, 21.28, 57.074, 247.14, 920.0, 1, 1, 1, 0
674, 1459422027954, 675, 4, 21.79, 53.915, 294.29, 1274.2, 1, 1, 1, 0
675, 1459422027983, 675, 3, 21.32, 52.903, 278.57, 1154.6, 1, 1, 1, 0
676, 1459422028205, 675, 2, 21.60, 55.211, 240.00, 998.2, 1, 1, 1, 0
677, 1459422031315, 678, 1, 21.28, 57.074, 247.14, 920.0, 1, 1, 1, 0
678, 1459422031944, 679, 4, 21.79, 53.874, 294.29, 1283.4, 1, 1, 1, 0
679, 1459422031973, 679, 3, 21.32, 52.862, 277.14, 1159.2, 1, 1, 1, 0
680, 1459422032194, 679, 2, 21.60, 55.211, 240.00, 975.2, 1, 1, 1, 0
681, 1459422035678, 682, 1, 21.27, 57.115, 248.57, 915.4, 1, 1, 1, 0
682, 1459422035808, 683, 4, 21.80, 53.753, 294.29, 1288.0, 1, 1, 1, 0
683, 1459422035836, 683, 3, 21.32, 52.862, 277.14, 1159.2, 1, 1, 1, 0
684, 1459422037300, 684, 2, 21.61, 55.211, 238.57, 998.2, 1, 1, 1, 0
685, 1459422039415, 686, 2, 21.60, 55.211, 240.00, 998.2, 1, 1, 1, 0
686, 1459422039525, 686, 1, 21.28, 57.115, 247.14, 920.0, 1, 1, 1, 0
687, 1459422039918, 687, 3, 21.32, 52.862, 278.57, 1163.8, 1, 1, 1, 0
688, 1459422042903, 690, 4, 21.80, 53.794, 292.86, 1292.6, 1, 1, 1, 0
689, 1459422043629, 690, 1, 21.28, 57.115, 248.57, 920.0, 1, 1, 1, 0
690, 1459422043659, 690, 4, 21.80, 53.874, 292.86, 1292.6, 1, 1, 1, 0
691, 1459422043799, 691, 3, 21.32, 52.862, 278.57, 1163.8, 1, 1, 1, 0
692, 1459422043897, 691, 2, 21.61, 55.211, 244.29, 1021.2, 1, 1, 1, 0
974, 1459422327520, 974, 1, 21.44, 57.479, 240.00, 823.4, 1, 1, 1, 0
975, 1459422327822, 975, 4, 21.99, 54.361, 280.00, 1154.6, 1, 1, 1, 0
976, 1459422327852, 975, 3, 21.38, 53.105, 264.29, 1021.2, 1, 1, 1, 0
977, 1459422331069, 978, 3, 21.38, 53.024, 260.00, 984.4, 1, 1, 1, 0
1017, 1459422371523, 1018, 1, 21.46, 57.398, 235.71, 800.4, 1, 1, 1, 0
1018, 1459422371557, 1018, 2, 21.64, 55.737, 227.14, 864.8, 1, 1, 1, 0
1019, 1459422371948, 1019, 3, 21.37, 53.024, 254.29, 956.8, 1, 1, 1, 0
1020, 1459422372201, 1019, 4, 21.98, 53.874, 278.57, 1122.4, 1, 1, 1, 0
1021, 1459422375764, 1023, 1, 21.46, 57.722, 235.71, 814.2, 1, 1, 1, 0
1022, 1459422375941, 1023, 4, 21.98, 53.834, 278.57, 1145.4, 1, 1, 1, 0
1023, 1459422376047, 1023, 2, 21.64, 55.859, 227.14, 883.2, 1, 1, 1, 0
1024, 1459422376076, 1023, 3, 21.37, 53.065, 255.71, 970.6, 1, 1, 1, 0
1025, 1459422379036, 1026, 2, 21.66, 55.859, 225.71, 869.4, 1, 1, 1, 0
1026, 1459422379181, 1026, 4, 21.99, 53.794, 281.43, 1127.0, 1, 1, 1, 0
1027, 1459422379792, 1027, 3, 21.37, 53.024, 255.71, 947.6, 1, 1, 1, 0
1028, 1459422379878, 1027, 1, 21.46, 57.843, 234.29, 800.4, 1, 1, 1, 0
1029, 1459422383108, 1030, 1, 21.46, 57.884, 237.14, 823.4, 1, 1, 1, 0
1030, 1459422383276, 1030, 2, 21.65, 55.819, 227.14, 901.6, 1, 1, 1, 0
1031, 1459422383548, 1030, 4, 21.99, 53.794, 282.86, 1163.8, 1, 1, 1, 0
1032, 1459422383657, 1030, 3, 21.37, 53.227, 260.00, 993.6, 1, 1, 1, 0
1033, 1459422387224, 1034, 1, 21.46, 57.803, 242.86, 864.8, 1, 1, 1, 0
1034, 1459422387285, 1034, 4, 21.98, 53.834, 291.43, 1228.2, 1, 1, 1, 0
1035, 1459422387637, 1034, 3, 21.37, 53.145, 271.43, 1058.0, 1, 1, 1, 0
1036, 1459422390247, 1037, 2, 21.65, 55.859, 238.57, 961.4, 1, 1, 1, 0
1037, 1459422390986, 1038, 2, 21.65, 55.859, 238.57, 998.2, 1, 1, 1, 0
1038, 1459422391377, 1038, 3, 21.37, 53.065, 268.57, 1076.4, 1, 1, 1, 0
1039, 1459422391463, 1038, 1, 21.45, 57.763, 245.71, 874.0, 1, 1, 1, 0
1040, 1459422391766, 1039, 4, 21.99, 53.753, 291.43, 1228.2, 1, 1, 1, 0
1041, 1459422395131, 1042, 4, 21.98, 53.753, 274.29, 1108.6, 1, 1, 1, 0
1042, 1459422395452, 1042, 1, 21.45, 57.722, 232.86, 791.2, 1, 1, 1, 0
1043, 1459422395726, 1043, 2, 21.65, 55.778, 221.43, 846.4, 1, 1, 1, 0
1044, 1459422395991, 1043, 3, 21.37, 53.024, 252.86, 943.0, 1, 1, 1, 0
1045, 1459422399340, 1046, 2, 21.64, 55.778, 227.14, 897.0, 1, 1, 1, 0
1046, 1459422399870, 1047, 4, 21.98, 53.672, 280.00, 1168.4, 1, 1, 1, 0
1047, 1459422399981, 1047, 3, 21.38, 52.983, 258.57, 979.8, 1, 1, 1, 0
1048, 1459422400193, 1047, 1, 21.44, 57.763, 235.71, 823.4, 1, 1, 1, 0
1049, 1459422403087, 1050, 3, 21.38, 52.983, 267.14, 1062.6, 1, 1, 1, 0
1050, 1459422403331, 1050, 2, 21.65, 55.778, 235.71, 975.2, 1, 1, 1, 0
1051, 1459422403610, 1050, 4, 21.99, 53.672, 292.86, 1251.2, 1, 1, 1, 0
1052, 1459422403807, 1051, 1, 21.44, 57.763, 242.86, 887.8, 1, 1, 1, 0
1053, 1459422407547, 1054, 1, 21.44, 57.843, 250.00, 924.6, 1, 1, 1, 0
1054, 1459422407577, 1054, 2, 21.65, 55.737, 238.57, 1039.6, 1, 1, 1, 0
1055, 1459422407702, 1055, 3, 21.38, 53.105, 277.14, 1150.0, 1, 1, 1, 0
1056, 1459422407974, 1055, 4, 21.98, 53.753, 298.57, 1315.6, 1, 1, 1, 0
1057, 1459422411560, 1058, 2, 21.64, 55.778, 247.14, 1058.0, 1, 1, 1, 0
1058, 1459422411692, 1059, 3, 21.38, 53.024, 278.57, 1163.8, 1, 1, 1, 0
1059, 1459422412037, 1059, 1, 21.45, 57.965, 250.00, 938.4, 1, 1, 1, 0
1060, 1459422412205, 1059, 4, 21.98, 53.794, 302.86, 1334.0, 1, 1, 1, 0
1061, 1459422415277, 1062, 1, 21.46, 58.046, 250.00, 933.8, 1, 1, 1, 0
1062, 1459422415556, 1062, 3, 21.38, 53.024, 278.57, 1159.2, 1, 1, 1, 0
1063, 1459422415945, 1063, 4, 21.98, 53.834, 297.14, 1324.8, 1, 1, 1, 0
1064, 1459422416175, 1063, 2, 21.65, 55.737, 244.29, 1048.8, 1, 1, 1, 0
1065, 1459422419060, 1066, 4, 21.98, 53.794, 297.14, 1315.6, 1, 1, 1, 0
1066, 1459422419392, 1066, 1, 21.45, 57.925, 248.57, 920.0, 1, 1, 1, 0
1067, 1459422419665, 1066, 2, 21.66, 55.697, 244.29, 1030.4, 1, 1, 1, 0
1068, 1459422419796, 1067, 3, 21.38, 53.227, 277.14, 1140.8, 1, 1, 1, 0
1069, 1459422422925, 1070, 4, 21.98, 53.753, 294.29, 1311.0, 1, 1, 1, 0
1070, 1459422423655, 1070, 2, 21.65, 55.737, 242.86, 1039.6, 1, 1, 1, 0
1071, 1459422423757, 1071, 1, 21.46, 57.843, 248.57, 933.8, 1, 1, 1, 0
1072, 1459422423800, 1071, 3, 21.38, 53.348, 277.14, 1150.0, 1, 1, 1, 0
1073, 1459422427516, 1074, 3, 21.38, 53.267, 280.00, 1145.4, 1, 1, 1, 0
1074, 1459422427644, 1074, 2, 21.65, 55.737, 242.86, 1039.6, 1, 1, 1, 0
1075, 1459422428000, 1075, 1, 21.46, 57.803, 251.43, 924.6, 1, 1, 1, 0
1076, 1459422431790, 1079, 4, 21.98, 53.712, 295.71, 1311.0, 1, 1, 1, 0
1077, 1459422431865, 1079, 1, 21.47, 57.843, 248.57, 929.2, 1, 1, 1, 0
1078, 1459422431894, 1079, 2, 21.64, 55.697, 242.86, 1030.4, 1, 1, 1, 0
1079, 1459422432130, 1079, 3, 21.38, 53.186, 277.14, 1145.4, 1, 1, 1, 0
1080, 1459422432160, 1079, 4, 21.98, 53.712, 297.14, 1306.4, 1, 1, 1, 0
1081, 1459422435121, 1082, 3, 21.39, 53.307, 278.57, 1163.8, 1, 1, 1, 0
1082, 1459422435365, 1082, 2, 21.65, 55.697, 244.29, 1044.2, 1, 1, 1, 0
1083, 1459422435730, 1083, 1, 21.47, 57.763, 250.00, 938.4, 1, 1, 1, 0
1084, 1459422439100, 1086, 3, 21.38, 53.389, 278.57, 1159.2, 1, 1, 1, 0
1085, 1459422439250, 1086, 4, 21.99, 53.712, 300.00, 1334.0, 1, 1, 1, 0
1086, 1459422439593, 1086, 1, 21.48, 57.843, 251.43, 943.0, 1, 1, 1, 0
1087, 1459422439621, 1086, 2, 21.66, 55.697, 248.57, 1058.0, 1, 1, 1, 0
1088, 1459422439865, 1087, 4, 21.98, 53.672, 301.43, 1352.4, 1, 1, 1, 0
1089, 1459422443209, 1090, 2, 21.66, 55.737, 245.71, 1058.0, 1, 1, 1, 0
1090, 1459422443239, 1090, 4, 21.99, 53.591, 302.86, 1352.4, 1, 1, 1, 0
1091, 1459422443340, 1090, 3, 21.38, 53.227, 281.43, 1168.4, 1, 1, 1, 0
1092, 1459422443700, 1091, 1, 21.47, 57.803, 251.43, 943.0, 1, 1, 1, 0
1093, 1459422447199, 1094, 2, 21.67, 55.697, 247.14, 1071.8, 1, 1, 1, 0
1094, 1459422447314, 1094, 1, 21.49, 57.803, 251.43, 947.6, 1, 1, 1, 0
1095, 1459422447455, 1094, 3, 21.38, 53.186, 280.00, 1186.8, 1, 1, 1, 0
1096, 1459422447834, 1095, 4, 22.00, 53.510, 298.57, 1347.8, 1, 1, 1, 0
1097, 1459422450949, 1098, 4, 22.00, 53.551, 301.43, 1347.8, 1, 1, 1, 0
1098, 1459422451320, 1098, 3, 21.38, 53.105, 281.43, 1182.2, 1, 1, 1, 0
1099, 1459422451439, 1098, 2, 21.66, 55.737, 245.71, 1067.2, 1, 1, 1, 0
1100, 1459422451683, 1099, 1, 21.49, 57.722, 251.43, 943.0, 1, 1, 1, 0
1101, 1459422455169, 1102, 1, 21.49, 57.722, 251.43, 947.6, 1, 1, 1, 0
1102, 1459422455199, 1102, 4, 21.99, 53.551, 302.86, 1352.4, 1, 1, 1, 0
1103, 1459422455554, 1102, 2, 21.66, 55.737, 247.14, 1076.4, 1, 1, 1, 0
1104, 1459422455936, 1103, 3, 21.38, 53.024, 280.00, 1191.4, 1, 1, 1, 0
1105, 1459422459159, 1106, 1, 21.50, 57.722, 252.86, 956.8, 1, 1, 1, 0
1106, 1459422459189, 1106, 4, 21.99, 53.591, 300.00, 1352.4, 1, 1, 1, 0
1107, 1459422459798, 1107, 2, 21.65, 55.737, 248.57, 1081.0, 1, 1, 1, 0
1108, 1459422459926, 1107, 3, 21.38, 53.065, 282.86, 1191.4, 1, 1, 1, 0
1109, 1459422463044, 1110, 4, 21.99, 53.551, 302.86, 1361.6, 1, 1, 1, 0
1110, 1459422463524, 1110, 1, 21.50, 57.803, 252.86, 947.6, 1, 1, 1, 0
1111, 1459422463786, 1111, 2, 21.66, 55.697, 248.57, 1076.4, 1, 1, 1, 0
1112, 1459422463914, 1111, 3, 21.38, 53.105, 282.86, 1196.0, 1, 1, 1, 0
1113, 1459422467657, 1114, 3, 21.39, 53.186, 281.43, 1196.0, 1, 1, 1, 0
1114, 1459422467893, 1115, 1, 21.50, 57.884, 252.86, 952.2, 1, 1, 1, 0
1115, 1459422467921, 1115, 4, 21.99, 53.510, 298.57, 1347.8, 1, 1, 1, 0
1116, 1459422468263, 1115, 2, 21.66, 55.737, 248.57, 1076.4, 1, 1, 1, 0
1117, 1459422471003, 1118, 2, 21.66, 55.737, 247.14, 1071.8, 1, 1, 1, 0
1118, 1459422471388, 1118, 4, 22.00, 53.469, 301.43, 1352.4, 1, 1, 1, 0
1119, 1459422471493, 1118, 1, 21.50, 57.884, 252.86, 947.6, 1, 1, 1, 0
1120, 1459422472000, 1119, 3, 21.38, 53.186, 281.43, 1196.0, 1, 1, 1, 0
1121, 1459422474990, 1122, 3, 21.40, 53.105, 281.43, 1191.4, 1, 1, 1, 0
1122, 1459422475368, 1122, 2, 21.66, 55.737, 244.29, 1058.0, 1, 1, 1, 0
1123, 1459422475628, 1122, 4, 22.00, 53.510, 300.00, 1343.2, 1, 1, 1, 0
1124, 1459422475858, 1123, 1, 21.50, 57.722, 251.43, 938.4, 1, 1, 1, 0
1125, 1459422479118, 1126, 4, 22.00, 53.510, 300.00, 1338.6, 1, 1, 1, 0
1126, 1459422479230, 1126, 3, 21.39, 53.065, 282.86, 1191.4, 1, 1, 1, 0
1127, 1459422479597, 1126, 1, 21.50, 57.682, 251.43, 933.8, 1, 1, 1, 0
1128, 1459422479858, 1127, 2, 21.67, 55.737, 245.71, 1058.0, 1, 1, 1, 0
1129, 1459422483088, 1130, 1, 21.50, 57.763, 250.00, 938.4, 1, 1, 1, 0
1130, 1459422483219, 1130, 3, 21.39, 53.105, 281.43, 1186.8, 1, 1, 1, 0
1131, 1459422483858, 1131, 4, 22.00, 53.510, 301.43, 1343.2, 1, 1, 1, 0
1132, 1459422483972, 1131, 2, 21.67, 55.737, 244.29, 1062.6, 1, 1, 1, 0
1133, 1459422487209, 1134, 3, 21.40, 53.065, 280.00, 1191.4, 1, 1, 1, 0
1134, 1459422487463, 1134, 2, 21.67, 55.697, 245.71, 1058.0, 1, 1, 1, 0
1135, 1459422487492, 1134, 4, 22.00, 53.510, 300.00, 1343.2, 1, 1, 1, 0
1136, 1459422487828, 1135, 1, 21.50, 57.722, 251.43, 943.0, 1, 1, 1, 0
1137, 1459422491587, 1138, 4, 22.00, 53.551, 297.14, 1334.0, 1, 1, 1, 0
1138, 1459422491699, 1139, 3, 21.39, 53.105, 281.43, 1196.0, 1, 1, 1, 0
1139, 1459422491943, 1139, 1, 21.50, 57.884, 250.00, 924.6, 1, 1, 1, 0
1140, 1459422491972, 1139, 2, 21.67, 55.697, 248.57, 1062.6, 1, 1, 1, 0
1141, 1459422495182, 1142, 1, 21.50, 57.843, 251.43, 929.2, 1, 1, 1, 0
1142, 1459422495439, 1142, 3, 21.40, 53.186, 281.43, 1186.8, 1, 1, 1, 0
1143, 1459422495702, 1143, 4, 22.00, 53.510, 297.14, 1334.0, 1, 1, 1, 0
1144, 1459422496067, 1143, 2, 21.67, 55.697, 247.14, 1044.2, 1, 1, 1, 0
1145, 1459422499058, 1146, 2, 21.66, 55.697, 245.71, 1053.4, 1, 1, 1, 0
1146, 1459422499179, 1146, 3, 21.40, 53.267, 278.57, 1191.4, 1, 1, 1, 0
1147, 1459422499568, 1146, 4, 22.00, 53.510, 300.00, 1324.8, 1, 1, 1, 0
1148, 1459422500172, 1147, 1, 21.50, 57.884, 250.00, 938.4, 1, 1, 1, 0
1149, 1459422503293, 1150, 3, 21.40, 53.227, 281.43, 1191.4, 1, 1, 1, 0
1150, 1459422503433, 1150, 4, 22.01, 53.551, 302.86, 1343.2, 1, 1, 1, 0
1151, 1459422503540, 1150, 1, 21.50, 57.884, 251.43, 933.8, 1, 1, 1, 0
1152, 1459422503569, 1150, 2, 21.67, 55.737, 244.29, 1048.8, 1, 1, 1, 0
1153, 1459422507172, 1154, 4, 22.01, 53.510, 298.57, 1329.4, 1, 1, 1, 0
1154, 1459422507268, 1154, 1, 21.51, 57.884, 251.43, 929.2, 1, 1, 1, 0
1155, 1459422507421, 1154, 3, 21.40, 53.267, 281.43, 1186.8, 1, 1, 1, 0
1156, 1459422509892, 1157, 2, 21.66, 55.737, 242.86, 1044.2, 1, 1, 1, 0
1157, 1459422511161, 1158, 4, 22.00, 53.469, 300.00, 1320.2, 1, 1, 1, 0
1158, 1459422511506, 1158, 1, 21.50, 57.884, 252.86, 938.4, 1, 1, 1, 0
1159, 1459422511639, 1158, 3, 21.40, 53.267, 284.29, 1191.4, 1, 1, 1, 0
1160, 1459422511759, 1159, 2, 21.67, 55.697, 245.71, 1053.4, 1, 1, 1, 0
1161, 1459422515237, 1162, 1, 21.50, 57.722, 252.86, 943.0, 1, 1, 1, 0
1162, 1459422515622, 1162, 2, 21.67, 55.616, 247.14, 1053.4, 1, 1, 1, 0
1163, 1459422515753, 1163, 3, 21.41, 53.186, 282.86, 1191.4, 1, 1, 1, 0
1164, 1459422515781, 1163, 4, 22.01, 53.551, 301.43, 1334.0, 1, 1, 1, 0
1165, 1459422519236, 1166, 2, 21.67, 55.616, 245.71, 1025.8, 1, 1, 1, 0
1166, 1459422519609, 1166, 3, 21.40, 53.186, 281.43, 1177.6, 1, 1, 1, 0
1167, 1459422519851, 1167, 1, 21.49, 57.682, 250.00, 910.8, 1, 1, 1, 0
1168, 1459422519881, 1167, 4, 22.00, 53.551, 300.00, 1320.2, 1, 1, 1, 0
1169, 1459422522967, 1170, 1, 21.50, 57.641, 248.57, 901.6, 1, 1, 1, 0
1170, 1459422523002, 1170, 2, 21.68, 55.616, 248.57, 1044.2, 1, 1, 1, 0
1171, 1459422523371, 1170, 4, 22.00, 53.510, 298.57, 1311.0, 1, 1, 1, 0
1172, 1459422523973, 1171, 3, 21.39, 53.227, 280.00, 1159.2, 1, 1, 1, 0
1173, 1459422527361, 1174, 4, 22.01, 53.672, 298.57, 1292.6, 1, 1, 1, 0
1174, 1459422527464, 1174, 3, 21.40, 53.227, 275.71, 1159.2, 1, 1, 1, 0
1175, 1459422527706, 1175, 1, 21.50, 57.803, 248.57, 887.8, 1, 1, 1, 0
1176, 1459422527967, 1175, 2, 21.66, 55.697, 245.71, 1044.2, 1, 1, 1, 0
1177, 1459422531071, 1178, 1, 21.48, 57.884, 247.14, 883.2, 1, 1, 1, 0
1178, 1459422531328, 1178, 3, 21.40, 53.267, 280.00, 1150.0, 1, 1, 1, 0
1179, 1459422531358, 1178, 4, 22.01, 53.753, 298.57, 1283.4, 1, 1, 1, 0
1180, 1459422531832, 1179, 2, 21.67, 55.737, 245.71, 1021.2, 1, 1, 1, 0
1181, 1459422535072, 1182, 2, 21.68, 55.737, 242.86, 1016.6, 1, 1, 1, 0
1182, 1459422535192, 1182, 3, 21.40, 53.186, 280.00, 1136.2, 1, 1, 1, 0
1183, 1459422535811, 1183, 1, 21.49, 57.763, 247.14, 878.6, 1, 1, 1, 0
1184, 1459422536091, 1183, 4, 22.00, 53.712, 294.29, 1265.0, 1, 1, 1, 0
1185, 1459422539331, 1186, 4, 22.01, 53.753, 284.29, 1219.0, 1, 1, 1, 0
1186, 1459422539558, 1186, 3, 21.39, 53.267, 275.71, 1113.2, 1, 1, 1, 0
1187, 1459422539811, 1187, 2, 21.67, 55.737, 237.14, 961.4, 1, 1, 1, 0
1188, 1459422540676, 1187, 1, 21.48, 57.682, 242.86, 855.6, 1, 1, 1, 0
1189, 1459422542915, 1190, 1, 21.49, 57.600, 242.86, 841.8, 1, 1, 1, 0
1190, 1459422543172, 1190, 3, 21.40, 53.348, 270.00, 1062.6, 1, 1, 1, 0
1191, 1459422543570, 1190, 4, 22.01, 53.672, 288.57, 1209.8, 1, 1, 1, 0
1192, 1459422544176, 1191, 2, 21.68, 55.778, 232.86, 920.0, 1, 1, 1, 0
1193, 1459422546935, 1194, 4, 22.00, 53.712, 280.00, 1117.8, 1, 1, 1, 0
1194, 1459422547542, 1194, 2, 21.67, 55.697, 221.43, 851.0, 1, 1, 1, 0
1195, 1459422547905, 1195, 1, 21.48, 57.682, 232.86, 777.4, 1, 1, 1, 0
1196, 1459422548037, 1195, 3, 21.40, 53.227, 257.14, 956.8, 1, 1, 1, 0
1197, 1459422551277, 1198, 3, 21.41, 53.227, 252.86, 933.8, 1, 1, 1, 0
1198, 1459422551406, 1198, 2, 21.68, 55.697, 218.57, 814.2, 1, 1, 1, 0
1199, 1459422551907, 1199, 1, 21.49, 57.641, 228.57, 754.4, 1, 1, 1, 0
1200, 1459422551936, 1199, 4, 22.00, 53.672, 272.86, 1076.4, 1, 1, 1, 0
1201, 1459422555392, 1202, 3, 21.40, 53.227, 255.71, 966.0, 1, 1, 1, 0
5158, 1459431984101, 1871, 2, 22.36, 54.361, 300.00, 1527.2, 0, 0, 1, 0
5159, 1459431984150, 1871, 3, 22.08, 52.214, 321.43, 1481.2, 0, 0, 1, 0
5160, 1459431984830, 1872, 2, 22.36, 54.361, 292.86, 1522.6, 0, 0, 1, 0
5161, 1459431986321, 1874, 2, 22.38, 54.361, 298.57, 1513.4, 0, 0, 1, 0
5162, 1459431986561, 1874, 2, 22.36, 54.361, 298.57, 1518.0, 0, 0, 1, 0
5163, 1459431987097, 1874, 2, 22.38, 54.361, 298.57, 1513.4, 0, 0, 1, 0
5164, 1459431987540, 1875, 2, 22.38, 54.361, 300.00, 1513.4, 0, 0, 1, 0
5165, 1459431987656, 1875, 2, 22.37, 54.361, 300.00, 1513.4, 0, 0, 1, 0
5166, 1459431987706, 1875, 4, 22.54, 52.862, 341.43, 1683.6, 0, 0, 1, 0
5167, 1459431988856, 1876, 1, 22.02, 56.304, 278.57, 1104.0, 0, 0, 1, 0
5168, 1459431988895, 1876, 2, 22.37, 54.361, 300.00, 1513.4, 0, 0, 1, 0
5169, 1459431989506, 1877, 3, 22.08, 52.214, 321.43, 1481.2, 0, 0, 1, 0
5170, 1459431989746, 1877, 3, 22.08, 52.173, 320.00, 1472.0, 0, 0, 1, 0
5171, 1459431990236, 1878, 3, 22.08, 52.214, 320.00, 1472.0, 0, 0, 1, 0
5172, 1459431990351, 1878, 3, 22.10, 52.214, 318.57, 1472.0, 0, 0, 1, 0
5173, 1459431990466, 1878, 3, 22.08, 52.214, 318.57, 1472.0, 0, 0, 1, 0
5174, 1459431990581, 1878, 3, 22.08, 52.214, 321.43, 1467.4, 0, 0, 1, 0
5175, 1459431990696, 1878, 3, 22.08, 52.173, 320.00, 1458.2, 0, 0, 1, 0
5488, 1459432111729, 1999, 1, 21.98, 56.345, 262.86, 998.2, 0, 0, 1, 0
5489, 1459432111913, 1999, 1, 22.00, 56.345, 261.43, 989.0, 0, 0, 1, 0
5490, 1459432112154, 1999, 1, 21.98, 56.345, 264.29, 993.6, 0, 0, 1, 0
5491, 1459432112454, 2000, 3, 22.09, 52.214, 298.57, 1320.2, 0, 0, 1, 0
5492, 1459432112846, 2000, 1, 21.99, 56.345, 261.43, 984.4, 0, 0, 1, 0
5493, 1459432113259, 2001, 3, 22.07, 52.214, 301.43, 1315.6, 0, 0, 1, 0
5494, 1459432113509, 2001, 1, 21.98, 56.345, 260.00, 979.8, 0, 0, 1, 0
5495, 1459432113573, 2001, 2, 22.36, 54.441, 280.00, 1361.6, 0, 0, 1, 0
5496, 1459432113748, 2001, 1, 21.99, 56.345, 261.43, 984.4, 0, 0, 1, 0
5497, 1459432113812, 2001, 2, 22.37, 54.441, 280.00, 1357.0, 0, 0, 1, 0
5498, 1459432113939, 2001, 3, 22.07, 52.214, 300.00, 1320.2, 0, 0, 1, 0
5499, 1459432114431, 2002, 2, 22.36, 54.441, 280.00, 1361.6, 0, 0, 1, 0
5500, 1459432115087, 2002, 1, 22.00, 56.345, 260.00, 984.4, 0, 0, 1, 0
5501, 1459432115417, 2003, 2, 22.37, 54.441, 281.43, 1357.0, 0, 0, 1, 0
5502, 1459432115479, 2003, 1, 21.98, 56.345, 261.43, 984.4, 0, 0, 1, 0
5503, 1459432115533, 2003, 2, 22.36, 54.401, 280.00, 1352.4, 0, 0, 1, 0
5504, 1459432115897, 2003, 2, 22.36, 54.401, 280.00, 1352.4, 0, 0, 1, 0
5505, 1459432115983, 2003, 4, 22.54, 52.862, 321.43, 1508.8, 0, 0, 1, 0
5506, 1459432116728, 2004, 1, 21.96, 56.345, 261.43, 989.0, 0, 0, 1, 0
5507, 1459432116762, 2004, 2, 22.36, 54.441, 282.86, 1347.8, 0, 0, 1, 0
5508, 1459432117708, 2005, 1, 21.99, 56.345, 261.43, 984.4, 0, 0, 1, 0
5509, 1459432117749, 2005, 4, 22.54, 52.822, 320.00, 1504.2, 0, 0, 1, 0
5510, 1459432118837, 2006, 4, 22.54, 52.822, 320.00, 1504.2, 0, 0, 1, 0
5511, 1459432119073, 2006, 1, 21.98, 56.345, 258.57, 984.4, 0, 0, 1, 0
5512, 1459432119729, 2007, 4, 22.54, 52.862, 320.00, 1504.2, 0, 0, 1, 0
5513, 1459432120288, 2008, 3, 22.07, 52.214, 300.00, 1320.2, 0, 0, 1, 0
5514, 1459432120319, 2008, 4, 22.53, 52.862, 321.43, 1508.8, 0, 0, 1, 0
5515, 1459432120529, 2008, 3, 22.07, 52.214, 301.43, 1315.6, 0, 0, 1, 0
5516, 1459432121034, 2008, 3, 22.07, 52.173, 298.57, 1311.0, 0, 0, 1, 0
5517, 1459432121258, 2009, 3, 22.09, 52.173, 300.00, 1311.0, 0, 0, 1, 0
5518, 1459432121307, 2009, 4, 22.54, 52.862, 321.43, 1504.2, 0, 0, 1, 0
5519, 1459432121873, 2009, 3, 22.08, 52.173, 300.00, 1301.8, 0, 0, 1, 0
5520, 1459432122283, 2010, 3, 22.07, 52.173, 300.00, 1301.8, 0, 0, 1, 0
5521, 1459432122480, 2010, 3, 22.08, 52.214, 298.57, 1297.2, 0, 0, 1, 0
5522, 1459432123241, 2011, 2, 22.36, 54.441, 282.86, 1347.8, 0, 0, 1, 0
5523, 1459432126928, 2014, 1, 21.98, 56.345, 258.57, 984.4, 0, 0, 1, 0
5524, 1459432127537, 2015, 4, 22.54, 52.862, 321.43, 1504.2, 0, 0, 1, 0
5525, 1459432127652, 2015, 4, 22.54, 52.862, 320.00, 1508.8, 0, 0, 1, 0
5526, 1459432127792, 2015, 1, 22.01, 56.386, 262.86, 984.4, 0, 0, 1, 0
5527, 1459432127833, 2015, 3, 22.08, 52.214, 298.57, 1297.2, 0, 0, 1, 0
5528, 1459432128032, 2015, 1, 21.98, 56.345, 260.00, 984.4, 0, 0, 1, 0
5529, 1459432128221, 2016, 2, 22.36, 54.401, 278.57, 1343.2, 0, 0, 1, 0
5530, 1459432128681, 2016, 4, 22.54, 52.862, 322.86, 1513.4, 0, 0, 1, 0
5531, 1459432128882, 2016, 4, 22.54, 52.862, 322.86, 1518.0, 0, 0, 1, 0
5532, 1459432128912, 2016, 1, 21.99, 56.345, 261.43, 979.8, 0, 0, 1, 0
5533, 1459432129087, 2016, 2, 22.38, 54.401, 278.57, 1338.6, 0, 0, 1, 0
5534, 1459432129497, 2017, 4, 22.55, 52.862, 322.86, 1513.4, 0, 0, 1, 0
5535, 1459432129954, 2017, 1, 21.99, 56.345, 260.00, 979.8, 0, 0, 1, 0
5536, 1459432129999, 2017, 4, 22.54, 52.862, 321.43, 1513.4, 0, 0, 1, 0
5537, 1459432130201, 2018, 2, 22.36, 54.401, 277.14, 1338.6, 0, 0, 1, 0
5538, 1459432130727, 2018, 4, 22.55, 52.862, 322.86, 1513.4, 0, 0, 1, 0
5539, 1459432130878, 2018, 1, 22.00, 56.345, 261.43, 984.4, 0, 0, 1, 0
5540, 1459432131743, 2019, 1, 21.98, 56.345, 258.57, 984.4, 0, 0, 1, 0
5541, 1459432131842, 2019, 4, 22.54, 52.862, 320.00, 1504.2, 0, 0, 1, 0
5542, 1459432132330, 2020, 3, 22.08, 52.214, 295.71, 1297.2, 0, 0, 1, 0
5543, 1459432132482, 2020, 1, 21.99, 56.345, 260.00, 989.0, 0, 0, 1, 0
5544, 1459432133032, 2020, 1, 21.98, 56.345, 260.00, 979.8, 0, 0, 1, 0
5545, 1459432133558, 2021, 2, 22.36, 54.441, 275.71, 1329.4, 0, 0, 1, 0
5546, 1459432133588, 2021, 1, 21.99, 56.345, 260.00, 979.8, 0, 0, 1, 0
5547, 1459432133976, 2021, 4, 22.54, 52.862, 321.43, 1508.8, 0, 0, 1, 0
5548, 1459432134422, 2022, 2, 22.38, 54.401, 277.14, 1324.8, 0, 0, 1, 0
5549, 1459432134787, 2022, 2, 22.37, 54.401, 277.14, 1320.2, 0, 0, 1, 0
5550, 1459432135409, 2023, 2, 22.36, 54.401, 272.86, 1320.2, 0, 0, 1, 0
5551, 1459432135519, 2023, 2, 22.37, 54.401, 275.71, 1320.2, 0, 0, 1, 0
5552, 1459432136442, 2024, 1, 21.99, 56.345, 258.57, 993.6, 0, 0, 1, 0
5553, 1459432136647, 2024, 2, 22.39, 54.401, 277.14, 1320.2, 0, 0, 1, 0
5554, 1459432137183, 2025, 1, 21.99, 56.345, 260.00, 975.2, 0, 0, 1, 0
5555, 1459432137422, 2025, 1, 21.98, 56.345, 260.00, 975.2, 0, 0, 1, 0
5556, 1459432138413, 2026, 1, 21.98, 56.345, 260.00, 975.2, 0, 0, 1, 0
5557, 1459432138924, 2026, 1, 21.98, 56.386, 261.43, 979.8, 0, 0, 1, 0
5558, 1459432139436, 2027, 4, 22.54, 52.862, 321.43, 1508.8, 0, 0, 1, 0
5559, 1459432139532, 2027, 3, 22.08, 52.214, 295.71, 1297.2, 0, 0, 1, 0
5560, 1459432139562, 2027, 4, 22.54, 52.862, 318.57, 1508.8, 0, 0, 1, 0
5561, 1459432139776, 2027, 3, 22.08, 52.214, 300.00, 1297.2, 0, 0, 1, 0
5562, 1459432140267, 2028, 3, 22.07, 52.214, 300.00, 1306.4, 0, 0, 1, 0
5563, 1459432140519, 2028, 1, 21.98, 56.426, 260.00, 979.8, 0, 0, 1, 0
5564, 1459432140759, 2028, 1, 22.00, 56.386, 260.00, 975.2, 0, 0, 1, 0
5565, 1459432141000, 2028, 1, 21.98, 56.386, 258.57, 975.2, 0, 0, 1, 0
5566, 1459432141635, 2029, 3, 22.07, 52.214, 300.00, 1306.4, 0, 0, 1, 0
5567, 1459432141870, 2029, 3, 22.07, 52.214, 301.43, 1301.8, 0, 0, 1, 0
5568, 1459432142642, 2030, 3, 22.05, 52.214, 298.57, 1301.8, 0, 0, 1, 0
5569, 1459432142738, 2030, 2, 22.39, 54.401, 277.14, 1320.2, 0, 0, 1, 0
5570, 1459432143259, 2031, 3, 22.08, 52.173, 295.71, 1297.2, 0, 0, 1, 0
5571, 1459432143466, 2031, 3, 22.06, 52.214, 298.57, 1297.2, 0, 0, 1, 0
5572, 1459432143581, 2031, 3, 22.08, 52.214, 298.57, 1288.0, 0, 0, 1, 0
5573, 1459432143611, 2031, 2, 22.37, 54.401, 274.29, 1311.0, 0, 0, 1, 0
5574, 1459432143843, 2031, 2, 22.36, 54.361, 277.14, 1315.6, 0, 0, 1, 0
5575, 1459432143945, 2031, 3, 22.06, 52.214, 297.14, 1288.0, 0, 0, 1, 0
5576, 1459432144186, 2032, 3, 22.07, 52.214, 297.14, 1288.0, 0, 0, 1, 0
5577, 1459432145088, 2032, 3, 22.06, 52.214, 298.57, 1288.0, 0, 0, 1, 0
5578, 1459432145540, 2033, 3, 22.06, 52.173, 295.71, 1306.4, 0, 0, 1, 0
5579, 1459432145656, 2033, 4, 22.54, 52.862, 318.57, 1508.8, 0, 0, 1, 0
5580, 1459432146209, 2034, 2, 22.36, 54.401, 272.86, 1301.8, 0, 0, 1, 0
5581, 1459432146574, 2034, 2, 22.36, 54.401, 274.29, 1301.8, 0, 0, 1, 0
5582, 1459432147114, 2034, 1, 21.99, 56.386, 260.00, 979.8, 0, 0, 1, 0
5583, 1459432147188, 2035, 2, 22.36, 54.401, 275.71, 1306.4, 0, 0, 1, 0
5584, 1459432147604, 2035, 1, 22.00, 56.345, 261.43, 979.8, 0, 0, 1, 0
5585, 1459432148969, 2036, 1, 21.99, 56.345, 260.00, 975.2, 0, 0, 1, 0
5586, 1459432149146, 2036, 3, 22.08, 52.173, 298.57, 1311.0, 0, 0, 1, 0
5587, 1459432149761, 2037, 3, 22.06, 52.173, 300.00, 1315.6, 0, 0, 1, 0
5588, 1459432149885, 2037, 4, 22.54, 52.862, 318.57, 1499.6, 0, 0, 1, 0
5589, 1459432150125, 2037, 3, 22.07, 52.214, 298.57, 1315.6, 0, 0, 1, 0
5590, 1459432150845, 2038, 3, 22.06, 52.214, 301.43, 1315.6, 0, 0, 1, 0
5591, 1459432151258, 2039, 3, 22.08, 52.214, 301.43, 1324.8, 0, 0, 1, 0
5592, 1459432151595, 2039, 3, 22.08, 52.214, 302.86, 1315.6, 0, 0, 1, 0
5593, 1459432152085, 2039, 3, 22.06, 52.255, 300.00, 1320.2, 0, 0, 1, 0
5594, 1459432152868, 2040, 3, 22.06, 52.214, 300.00, 1315.6, 0, 0, 1, 0
5595, 1459432153190, 2041, 3, 22.06, 52.214, 301.43, 1311.0, 0, 0, 1, 0
5596, 1459432153680, 2041, 3, 22.07, 52.214, 298.57, 1306.4, 0, 0, 1, 0
5597, 1459432153919, 2041, 3, 22.07, 52.214, 298.57, 1297.2, 0, 0, 1, 0
5598, 1459432154352, 2042, 2, 22.36, 54.401, 275.71, 1306.4, 0, 0, 1, 0
5599, 1459432155574, 2043, 1, 21.99, 56.345, 260.00, 975.2, 2, 0, 1, 0
5600, 1459432155604, 2043, 4, 22.56, 52.862, 318.57, 1508.8, 2, 0, 1, 0
5601, 1459432156845, 2044, 1, 21.99, 56.345, 260.00, 979.8, 2, 0, 1, 0
5602, 1459432157179, 2045, 1, 21.99, 56.345, 260.00, 984.4, 2, 0, 1, 0
5603, 1459432157543, 2045, 1, 21.98, 56.345, 260.00, 984.4, 2, 0, 1, 0
5604, 1459432157648, 2045, 2, 22.37, 54.401, 275.71, 1306.4, 2, 0, 1, 0
5605, 1459432157763, 2045, 2, 22.36, 54.441, 272.86, 1301.8, 2, 0, 1, 0
5606, 1459432158181, 2046, 2, 22.37, 54.401, 272.86, 1301.8, 2, 0, 1, 0
5607, 1459432158368, 2046, 2, 22.36, 54.401, 272.86, 1288.0, 2, 0, 1, 0
5608, 1459432159067, 2046, 2, 22.36, 54.401, 272.86, 1301.8, 2, 0, 1, 0
5609, 1459432159722, 2047, 2, 22.38, 54.401, 272.86, 1301.8, 2, 0, 1, 0
5610, 1459432163328, 2051, 2, 22.36, 54.401, 278.57, 1329.4, 2, 0, 1, 0
5611, 1459432163578, 2051, 4, 22.55, 52.781, 320.00, 1495.0, 2, 0, 1, 0
5612, 1459432164140, 2051, 3, 22.07, 52.214, 298.57, 1297.2, 2, 0, 1, 0
5613, 1459432164379, 2052, 3, 22.07, 52.214, 298.57, 1292.6, 2, 0, 1, 0
5614, 1459432164767, 2052, 2, 22.37, 54.401, 277.14, 1334.0, 2, 0, 1, 0
5615, 1459432164994, 2052, 3, 22.08, 52.214, 295.71, 1292.6, 2, 0, 1, 0
5616, 1459432165109, 2052, 3, 22.06, 52.214, 294.29, 1283.4, 2, 0, 1, 0
5617, 1459432165475, 2053, 3, 22.05, 52.255, 294.29, 1265.0, 2, 0, 1, 0
5618, 1459432165964, 2053, 3, 22.06, 52.255, 294.29, 1260.4, 2, 0, 1, 0
5619, 1459432166181, 2054, 4, 22.54, 52.781, 320.00, 1495.0, 2, 0, 1, 0
5620, 1459432167045, 2054, 4, 22.53, 52.781, 318.57, 1495.0, 2, 0, 1, 0
5621, 1459432168160, 2055, 4, 22.54, 52.822, 320.00, 1490.4, 2, 0, 1, 0
5622, 1459432168888, 2056, 1, 21.98, 56.345, 260.00, 984.4, 2, 0, 1, 0
5623, 1459432168922, 2056, 2, 22.36, 54.441, 278.57, 1334.0, 2, 0, 1, 0
5624, 1459432169659, 2057, 4, 22.54, 52.862, 320.00, 1495.0, 2, 0, 1, 0
5625, 1459432169765, 2057, 4, 22.54, 52.862, 321.43, 1495.0, 2, 0, 1, 0
5626, 1459432170141, 2057, 3, 22.06, 52.255, 291.43, 1255.8, 2, 0, 1, 0
5627, 1459432170254, 2058, 1, 21.97, 56.386, 257.14, 979.8, 2, 0, 1, 0
5628, 1459432170868, 2058, 1, 21.99, 56.386, 262.86, 993.6, 2, 0, 1, 0
5629, 1459432171376, 2059, 4, 22.54, 52.862, 318.57, 1499.6, 2, 0, 1, 0
5630, 1459432171859, 2059, 1, 21.98, 56.386, 264.29, 998.2, 2, 0, 1, 0
5631, 1459432173531, 2061, 2, 22.36, 54.441, 274.29, 1324.8, 2, 0, 1, 0
5632, 1459432173645, 2061, 2, 22.36, 54.441, 277.14, 1329.4, 2, 0, 1, 0
5633, 1459432174260, 2062, 2, 22.36, 54.441, 251.43, 1117.8, 2, 0, 1, 0
5634, 1459432174423, 2062, 3, 22.06, 52.214, 292.86, 1269.6, 2, 0, 1, 0
5635, 1459432174624, 2062, 2, 22.36, 54.401, 260.00, 1150.0, 2, 0, 1, 0
5636, 1459432174664, 2062, 3, 22.06, 52.214, 290.00, 1274.2, 2, 0, 1, 0
5637, 1459432174739, 2062, 2, 22.39, 54.401, 262.86, 1219.0, 2, 0, 1, 0
5638, 1459432175196, 2063, 3, 22.06, 52.214, 294.29, 1274.2, 2, 0, 1, 0
5639, 1459432175393, 2063, 3, 22.08, 52.214, 294.29, 1274.2, 2, 0, 1, 0
5640, 1459432175480, 2063, 2, 22.36, 54.401, 265.71, 1232.8, 2, 0, 1, 0
5641, 1459432175719, 2063, 2, 22.38, 54.401, 267.14, 1251.2, 2, 0, 1, 0
5642, 1459432175749, 2063, 4, 22.55, 52.862, 317.14, 1495.0, 2, 0, 1, 0
5643, 1459432175975, 2063, 4, 22.53, 52.862, 321.43, 1518.0, 2, 0, 1, 0
5644, 1459432176008, 2063, 3, 22.08, 52.214, 295.71, 1278.8, 2, 0, 1, 0
5645, 1459432176383, 2064, 2, 22.38, 54.401, 267.14, 1246.6, 2, 0, 1, 0
5646, 1459432176590, 2064, 4, 22.53, 52.943, 320.00, 1508.8, 2, 0, 1, 0
5647, 1459432177205, 2065, 4, 22.54, 52.943, 315.71, 1472.0, 2, 0, 1, 0
5648, 1459432177680, 2065, 1, 21.98, 56.345, 262.86, 998.2, 2, 0, 1, 0
5649, 1459432177820, 2065, 4, 22.54, 52.983, 317.14, 1499.6, 2, 0, 1, 0
5650, 1459432178962, 2066, 1, 22.00, 56.386, 262.86, 998.2, 2, 1, 1, 0
5651, 1459432179560, 2067, 4, 22.54, 53.429, 317.14, 1490.4, 2, 1, 1, 0
5652, 1459432179675, 2067, 4, 22.54, 53.591, 317.14, 1490.4, 2, 1, 1, 0
5653, 1459432179790, 2067, 4, 22.54, 53.794, 317.14, 1495.0, 2, 1, 1, 0
5654, 1459432180155, 2067, 4, 22.54, 53.834, 315.71, 1481.2, 2, 1, 1, 0
5655, 1459432180821, 2068, 4, 22.56, 53.794, 318.57, 1485.8, 2, 1, 1, 0
5656, 1459432180953, 2068, 1, 22.00, 56.345, 261.43, 1002.8, 2, 1, 1, 0
5657, 1459432181025, 2068, 4, 22.56, 53.753, 321.43, 1485.8, 2, 1, 1, 0
5658, 1459432181694, 2069, 1, 21.98, 56.386, 261.43, 993.6, 2, 1, 1, 0
5659, 1459432181872, 2069, 3, 22.08, 52.214, 295.71, 1278.8, 2, 1, 1, 0
5660, 1459432181938, 2069, 2, 22.38, 54.401, 267.14, 1246.6, 2, 1, 1, 0
5661, 1459432182607, 2070, 3, 22.06, 52.214, 294.29, 1274.2, 2, 1, 1, 0
5662, 1459432182807, 2070, 1, 22.00, 56.386, 260.00, 989.0, 2, 1, 1, 0
5663, 1459432183098, 2070, 3, 22.05, 52.255, 294.29, 1269.6, 2, 1, 1, 0
5664, 1459432183211, 2071, 3, 22.07, 52.255, 297.14, 1265.0, 2, 1, 1, 0
5665, 1459432183579, 2071, 1, 21.99, 56.345, 255.71, 956.8, 2, 1, 1, 0
5666, 1459432183702, 2071, 3, 22.07, 52.255, 292.86, 1265.0, 2, 1, 1, 0
5667, 1459432184384, 2072, 1, 21.99, 56.386, 257.14, 956.8, 2, 1, 1, 0
5668, 1459432184567, 2072, 3, 22.06, 52.255, 292.86, 1260.4, 2, 1, 1, 0
5669, 1459432184653, 2072, 1, 22.00, 56.345, 257.14, 952.2, 2, 1, 1, 0
5670, 1459432185307, 2073, 3, 22.07, 52.214, 292.86, 1265.0, 2, 1, 1, 0
5671, 1459432185643, 2073, 1, 22.01, 56.345, 257.14, 952.2, 2, 1, 1, 0
5672, 1459432186172, 2074, 3, 22.05, 52.214, 294.29, 1255.8, 2, 1, 1, 0
5673, 1459432186508, 2074, 1, 21.98, 56.345, 257.14, 970.6, 2, 1, 1, 0
5674, 1459432186998, 2074, 1, 21.98, 56.386, 257.14, 956.8, 2, 1, 1, 0
5675, 1459432187043, 2074, 2, 22.38, 54.401, 267.14, 1246.6, 2, 1, 1, 0
5676, 1459432187238, 2075, 1, 21.98, 56.386, 258.57, 966.0, 2, 1, 1, 0
5677, 1459432187691, 2075, 2, 22.37, 54.441, 265.71, 1237.4, 2, 1, 1, 0
5678, 1459432187852, 2075, 1, 22.00, 56.345, 255.71, 952.2, 2, 1, 1, 0
5679, 1459432188279, 2076, 2, 22.36, 54.441, 268.57, 1237.4, 2, 1, 1, 0
5680, 1459432188468, 2076, 1, 21.98, 56.345, 255.71, 956.8, 2, 1, 1, 0
5681, 1459432188615, 2076, 4, 22.56, 53.753, 321.43, 1485.8, 2, 1, 1, 0
5682, 1459432188645, 2076, 2, 22.38, 54.401, 264.29, 1232.8, 2, 1, 1, 0
5683, 1459432189582, 2077, 1, 22.00, 56.386, 251.43, 943.0, 2, 1, 1, 0
5684, 1459432189652, 2077, 3, 22.06, 52.214, 292.86, 1260.4, 2, 1, 1, 0
5685, 1459432189701, 2077, 1, 21.99, 56.345, 255.71, 938.4, 2, 1, 1, 0
5686, 1459432189729, 2077, 4, 22.56, 53.591, 315.71, 1472.0, 2, 1, 1, 0
5687, 1459432189892, 2077, 3, 22.06, 52.214, 292.86, 1251.2, 2, 1, 1, 0
5688, 1459432190136, 2077, 3, 22.05, 52.255, 292.86, 1246.6, 2, 1, 1, 0
5689, 1459432192119, 2079, 2, 22.36, 54.401, 254.29, 1136.2, 2, 1, 1, 0
5690, 1459432193111, 2080, 3, 22.07, 52.214, 291.43, 1246.6, 2, 1, 1, 0
5691, 1459432193562, 2081, 1, 21.99, 56.345, 255.71, 938.4, 2, 1, 1, 0
5692, 1459432193602, 2081, 3, 22.08, 52.214, 291.43, 1242.0, 2, 1, 1, 0
5693, 1459432193802, 2081, 1, 21.99, 56.345, 255.71, 943.0, 2, 1, 1, 0
5694, 1459432194165, 2082, 2, 22.36, 54.441, 262.86, 1219.0, 2, 1, 1, 0
5695, 1459432194541, 2082, 1, 22.00, 56.345, 255.71, 938.4, 2, 1, 1, 0
5696, 1459432194657, 2082, 1, 21.98, 56.345, 251.43, 924.6, 2, 1, 1, 0
5697, 1459432194897, 2082, 1, 21.98, 56.345, 254.29, 933.8, 2, 1, 1, 0
5698, 1459432195137, 2082, 1, 21.99, 56.345, 252.86, 938.4, 2, 1, 1, 0
5699, 1459432195377, 2083, 1, 21.99, 56.345, 254.29, 933.8, 2, 1, 1, 0
5700, 1459432196383, 2084, 4, 22.56, 53.591, 315.71, 1472.0, 2, 1, 1, 0
5701, 1459432196583, 2084, 4, 22.56, 53.632, 320.00, 1467.4, 2, 1, 1, 0
5702, 1459432197070, 2084, 1, 21.99, 56.345, 254.29, 933.8, 2, 1, 1, 0
5703, 1459432197207, 2085, 3, 22.06, 52.214, 290.00, 1228.2, 2, 1, 1, 0
5704, 1459432198100, 2085, 2, 22.36, 54.441, 262.86, 1219.0, 2, 1, 1, 0
5705, 1459432198575, 2086, 3, 22.06, 52.214, 288.57, 1228.2, 2, 1, 1, 0
5706, 1459432199089, 2086, 2, 22.36, 54.401, 264.29, 1237.4, 2, 1, 1, 0
5707, 1459432199329, 2087, 2, 22.37, 54.441, 264.29, 1214.4, 2, 1, 1, 0
5708, 1459432199929, 2087, 4, 22.56, 53.632, 314.29, 1458.2, 2, 1, 1, 0
5709, 1459432200328, 2088, 2, 22.36, 54.401, 264.29, 1223.6, 2, 1, 1, 0
5710, 1459432200793, 2088, 4, 22.56, 53.469, 315.71, 1453.6, 2, 1, 1, 0
5711, 1459432200909, 2088, 4, 22.55, 53.348, 314.29, 1453.6, 2, 1, 1, 0
5712, 1459432201648, 2089, 4, 22.57, 53.307, 312.86, 1453.6, 2, 1, 1, 0
5713, 1459432201763, 2089, 4, 22.56, 53.389, 311.43, 1435.2, 2, 1, 1, 0
5714, 1459432202914, 2090, 4, 22.56, 53.429, 311.43, 1449.0, 2, 1, 1, 0
5715, 1459432203051, 2090, 3, 22.07, 52.214, 288.57, 1228.2, 2, 1, 1, 0
5716, 1459432203221, 2091, 1, 21.99, 56.345, 254.29, 933.8, 2, 1, 1, 0
5717, 1459432204368, 2092, 4, 22.56, 53.429, 311.43, 1449.0, 2, 1, 1, 0
5718, 1459432205621, 2093, 4, 22.58, 53.429, 311.43, 1444.4, 2, 1, 1, 0
5719, 1459432205674, 2093, 2, 22.36, 54.401, 264.29, 1223.6, 2, 1, 1, 0
5720, 1459432205905, 2093, 3, 22.06, 52.214, 288.57, 1214.4, 2, 1, 1, 0
5721, 1459432206973, 2094, 4, 22.57, 53.429, 312.86, 1439.8, 2, 1, 1, 0
5722, 1459432208214, 2096, 4, 22.58, 53.469, 314.29, 1439.8, 2, 1, 1, 0
5723, 1459432208845, 2096, 2, 22.37, 54.441, 262.86, 1214.4, 2, 1, 1, 0
5724, 1459432209018, 2096, 2, 22.36, 54.441, 261.43, 1214.4, 2, 1, 1, 0
5725, 1459432209133, 2096, 2, 22.36, 54.441, 260.00, 1200.6, 2, 1, 1, 0
5726, 1459432209249, 2097, 2, 22.37, 54.441, 271.43, 1205.2, 2, 1, 1, 0
5727, 1459432209364, 2097, 2, 22.36, 54.441, 254.29, 1168.4, 2, 1, 1, 0
5728, 1459432209454, 2097, 4, 22.60, 53.145, 307.14, 1398.4, 2, 1, 1, 0
5729, 1459432210694, 2098, 4, 22.58, 53.024, 310.00, 1398.4, 2, 1, 1, 0
5730, 1459432211076, 2098, 1, 21.99, 56.345, 254.29, 933.8, 2, 1, 1, 0
5731, 1459432211107, 2098, 2, 22.37, 54.441, 257.14, 1186.8, 2, 1, 1, 0
5732, 1459432211183, 2099, 4, 22.59, 53.024, 310.00, 1393.8, 2, 1, 1, 0
5733, 1459432212136, 2099, 3, 22.06, 52.214, 288.57, 1214.4, 2, 1, 1, 0
5734, 1459432212500, 2100, 1, 22.00, 56.386, 251.43, 929.2, 2, 1, 1, 0
5735, 1459432213001, 2100, 3, 22.06, 52.214, 288.57, 1214.4, 2, 1, 1, 0
5736, 1459432213240, 2101, 3, 22.07, 52.214, 290.00, 1214.4, 2, 1, 1, 0
5737, 1459432213356, 2101, 3, 22.08, 52.214, 284.29, 1214.4, 2, 1, 1, 0
5738, 1459432214663, 2102, 4, 22.60, 53.024, 308.57, 1393.8, 2, 1, 1, 0
5739, 1459432215030, 2102, 4, 22.59, 52.983, 307.14, 1393.8, 2, 1, 1, 0
5740, 1459432215143, 2102, 4, 22.58, 52.983, 308.57, 1393.8, 2, 1, 1, 0
5741, 1459432215513, 2103, 3, 22.08, 52.214, 287.14, 1214.4, 2, 1, 1, 0
5742, 1459432216329, 2104, 4, 22.58, 52.943, 307.14, 1389.2, 2, 1, 1, 0
5743, 1459432216907, 2104, 4, 22.58, 52.943, 308.57, 1393.8, 2, 1, 1, 0
5744, 1459432217171, 2105, 1, 21.98, 56.386, 252.86, 924.6, 2, 1, 1, 0
5745, 1459432217363, 2105, 4, 22.59, 52.943, 305.71, 1384.6, 2, 1, 1, 0
5746, 1459432217603, 2105, 4, 22.58, 52.943, 310.00, 1393.8, 2, 1, 1, 0
5747, 1459432217833, 2105, 2, 22.37, 54.441, 257.14, 1186.8, 2, 1, 1, 0
5748, 1459432218036, 2105, 1, 22.01, 56.345, 252.86, 924.6, 2, 1, 1, 0
5749, 1459432218217, 2106, 4, 22.60, 52.943, 305.71, 1380.0, 2, 1, 1, 0
5750, 1459432218275, 2106, 1, 22.00, 56.345, 251.43, 915.4, 2, 1, 1, 0
5751, 1459432218767, 2106, 2, 22.38, 54.441, 258.57, 1168.4, 2, 1, 1, 0
5752, 1459432219814, 2107, 2, 22.37, 54.441, 257.14, 1159.2, 2, 1, 1, 0
5753, 1459432219844, 2107, 3, 22.05, 52.214, 287.14, 1205.2, 2, 1, 1, 0
5754, 1459432220634, 2108, 2, 22.38, 54.441, 254.29, 1131.6, 2, 1, 1, 0
5755, 1459432221919, 2109, 2, 22.37, 54.441, 254.29, 1127.0, 2, 1, 1, 0
5756, 1459432222033, 2109, 2, 22.38, 54.441, 251.43, 1122.4, 2, 1, 1, 0
5757, 1459432222148, 2109, 2, 22.39, 54.482, 252.86, 1122.4, 2, 1, 1, 0
5758, 1459432223014, 2110, 2, 22.38, 54.482, 251.43, 1122.4, 2, 1, 1, 0
5759, 1459432223253, 2111, 2, 22.38, 54.482, 252.86, 1127.0, 2, 1, 1, 0
5760, 1459432223743, 2111, 2, 22.38, 54.482, 251.43, 1113.2, 2, 1, 1, 0
5761, 1459432223982, 2111, 2, 22.38, 54.482, 248.57, 1108.6, 2, 1, 1, 0
5762, 1459432224931, 2112, 3, 22.08, 52.214, 287.14, 1209.8, 2, 1, 1, 0
5763, 1459432225170, 2113, 3, 22.07, 52.214, 285.71, 1200.6, 2, 1, 1, 0
5764, 1459432225223, 2113, 2, 22.40, 54.482, 250.00, 1113.2, 2, 1, 1, 0
5765, 1459432225329, 2113, 4, 22.59, 52.943, 305.71, 1380.0, 2, 1, 1, 0
5766, 1459432226141, 2113, 1, 22.00, 56.345, 251.43, 915.4, 2, 1, 1, 0
5767, 1459432226411, 2114, 3, 22.08, 52.214, 284.29, 1177.6, 2, 1, 1, 0
5768, 1459432226650, 2114, 3, 22.06, 52.214, 282.86, 1177.6, 2, 1, 1, 0
5769, 1459432226871, 2114, 1, 22.00, 56.345, 251.43, 910.8, 2, 1, 1, 0
5770, 1459432226975, 2114, 2, 22.38, 54.482, 250.00, 1108.6, 2, 1, 1, 0
5771, 1459432227525, 2115, 3, 22.06, 52.295, 280.00, 1163.8, 2, 1, 1, 0
5772, 1459432228016, 2115, 3, 22.06, 52.295, 282.86, 1159.2, 2, 1, 1, 0
5773, 1459432228236, 2116, 1, 21.99, 56.345, 251.43, 901.6, 2, 1, 1, 0
5774, 1459432228475, 2116, 1, 21.98, 56.386, 250.00, 906.2, 2, 1, 1, 0
5775, 1459432229309, 2117, 4, 22.59, 52.943, 304.29, 1375.4, 2, 1, 1, 0
5776, 1459432229352, 2117, 1, 21.98, 56.426, 250.00, 906.2, 2, 1, 1, 0
5777, 1459432229381, 2117, 3, 22.06, 52.214, 280.00, 1154.6, 2, 1, 1, 0
5778, 1459432229580, 2117, 1, 22.00, 56.426, 248.57, 901.6, 2, 1, 1, 0
5779, 1459432230330, 2118, 1, 22.01, 56.426, 250.00, 906.2, 2, 1, 1, 0
5780, 1459432230700, 2118, 2, 22.38, 54.482, 248.57, 1099.4, 2, 1, 1, 0
5781, 1459432230799, 2118, 4, 22.58, 52.943, 304.29, 1375.4, 2, 1, 1, 0
5782, 1459432233424, 2121, 1, 22.00, 56.467, 250.00, 897.0, 2, 1, 1, 0
5783, 1459432234370, 2122, 3, 22.07, 52.214, 281.43, 1145.4, 2, 1, 1, 0
5784, 1459432234469, 2122, 3, 22.08, 52.214, 282.86, 1159.2, 2, 1, 1, 0
5785, 1459432234580, 2122, 3, 22.06, 52.255, 281.43, 1154.6, 2, 1, 1, 0
5786, 1459432234922, 2122, 2, 22.39, 54.482, 250.00, 1090.2, 2, 1, 1, 0
5787, 1459432235104, 2122, 3, 22.07, 52.255, 280.00, 1145.4, 2, 1, 1, 0
5788, 1459432236155, 2123, 1, 22.00, 56.426, 251.43, 897.0, 2, 1, 1, 0
5789, 1459432236645, 2124, 1, 22.00, 56.386, 248.57, 897.0, 2, 1, 1, 0
5790, 1459432237029, 2124, 4, 22.58, 52.943, 304.29, 1375.4, 2, 1, 1, 0
5791, 1459432237453, 2125, 1, 22.02, 56.426, 248.57, 892.4, 2, 1, 1, 0
5792, 1459432238297, 2126, 1, 22.01, 56.426, 248.57, 892.4, 2, 1, 1, 0
5793, 1459432238490, 2126, 1, 22.01, 56.386, 247.14, 892.4, 2, 1, 1, 0
5794, 1459432238730, 2126, 1, 22.02, 56.386, 248.57, 887.8, 2, 1, 1, 0
5795, 1459432238787, 2126, 2, 22.39, 54.482, 250.00, 1090.2, 2, 1, 1, 0
5796, 1459432239345, 2127, 1, 22.02, 56.386, 245.71, 887.8, 2, 1, 1, 0
5797, 1459432241438, 2129, 3, 22.07, 52.255, 280.00, 1145.4, 2, 1, 1, 0
5798, 1459432241930, 2129, 3, 22.07, 52.255, 280.00, 1140.8, 2, 1, 1, 0
5799, 1459432242143, 2129, 4, 22.58, 52.943, 302.86, 1366.2, 2, 1, 1, 0
5800, 1459432242418, 2130, 3, 22.06, 52.255, 280.00, 1145.4, 2, 1, 1, 0
5801, 1459432242883, 2130, 4, 22.60, 52.943, 302.86, 1357.0, 2, 1, 1, 0
5802, 1459432243393, 2131, 2, 22.38, 54.482, 248.57, 1094.8, 2, 1, 1, 0
5803, 1459432243498, 2131, 4, 22.60, 52.943, 301.43, 1366.2, 2, 1, 1, 0
5804, 1459432243531, 2131, 3, 22.09, 52.255, 280.00, 1145.4, 2, 1, 1, 0
5805, 1459432244008, 2131, 2, 22.37, 54.523, 248.57, 1099.4, 2, 1, 1, 0
5806, 1459432244687, 2132, 2, 22.38, 54.523, 250.00, 1090.2, 2, 1, 1, 0
5807, 1459432245215, 2133, 1, 22.02, 56.386, 248.57, 892.4, 2, 1, 1, 0
5808, 1459432245612, 2133, 2, 22.38, 54.523, 250.00, 1104.0, 2, 1, 1, 0
5809, 1459432246077, 2133, 2, 22.39, 54.523, 248.57, 1104.0, 2, 1, 1, 0
5810, 1459432246347, 2134, 2, 22.39, 54.523, 248.57, 1099.4, 2, 1, 1, 0
5811, 1459432247356, 2135, 4, 22.60, 52.943, 304.29, 1361.6, 2, 1, 1, 0
5812, 1459432248137, 2135, 3, 22.08, 52.214, 277.14, 1140.8, 2, 1, 1, 0
5813, 1459432248377, 2136, 3, 22.07, 52.214, 280.00, 1140.8, 2, 1, 1, 0
5814, 1459432248439, 2136, 1, 22.02, 56.386, 248.57, 892.4, 2, 1, 1, 0
5815, 1459432248470, 2136, 4, 22.60, 52.943, 301.43, 1361.6, 2, 1, 1, 0
5816, 1459432248929, 2136, 1, 22.04, 56.386, 248.57, 892.4, 2, 1, 1, 0
5817, 1459432249047, 2136, 1, 22.02, 56.386, 250.00, 892.4, 2, 1, 1, 0
5818, 1459432249414, 2137, 3, 22.10, 52.214, 280.00, 1145.4, 2, 1, 1, 0
5819, 1459432249606, 2137, 3, 22.07, 52.214, 280.00, 1136.2, 2, 1, 1, 0
5820, 1459432249786, 2137, 1, 22.02, 56.386, 248.57, 892.4, 2, 1, 1, 0
5821, 1459432250347, 2138, 3, 22.06, 52.255, 280.00, 1150.0, 2, 1, 1, 0
5822, 1459432250462, 2138, 3, 22.06, 52.295, 280.00, 1150.0, 2, 1, 1, 0
5823, 1459432250577, 2138, 3, 22.07, 52.295, 280.00, 1159.2, 2, 1, 1, 0
5824, 1459432250692, 2138, 3, 22.06, 52.255, 282.86, 1150.0, 2, 1, 1, 0
5825, 1459432251557, 2139, 3, 22.05, 52.214, 280.00, 1145.4, 2, 1, 1, 0
5826, 1459432252094, 2139, 3, 22.08, 52.214, 280.00, 1150.0, 2, 1, 1, 0
5827, 1459432252197, 2140, 2, 22.39, 54.523, 248.57, 1099.4, 2, 1, 1, 0
5828, 1459432252437, 2140, 2, 22.38, 54.563, 248.57, 1104.0, 2, 1, 1, 0
5829, 1459432252677, 2140, 2, 22.37, 54.563, 251.43, 1104.0, 2, 1, 1, 0
5830, 1459432252786, 2140, 3, 22.07, 52.214, 280.00, 1145.4, 2, 1, 1, 0
5831, 1459432252840, 2140, 4, 22.58, 52.943, 302.86, 1357.0, 2, 1, 1, 0
5832, 1459432253852, 2141, 2, 22.38, 54.563, 250.00, 1108.6, 2, 1, 1, 0
5833, 1459432254651, 2142, 3, 22.06, 52.214, 278.57, 1131.6, 2, 1, 1, 0
5834, 1459432255767, 2143, 1, 22.02, 56.386, 248.57, 892.4, 2, 1, 1, 0
5835, 1459432256157, 2143, 2, 22.37, 54.563, 251.43, 1117.8, 2, 1, 1, 0
5836, 1459432256640, 2144, 1, 22.01, 56.386, 248.57, 883.2, 2, 1, 1, 0
5837, 1459432257070, 2144, 4, 22.59, 52.983, 297.14, 1334.0, 2, 1, 1, 0
5838, 1459432257185, 2145, 4, 22.60, 53.024, 304.29, 1352.4, 2, 1, 1, 0
5839, 1459432257757, 2145, 3, 22.06, 52.214, 278.57, 1127.0, 2, 1, 1, 0
5840, 1459432258001, 2145, 3, 22.06, 52.214, 278.57, 1127.0, 2, 1, 1, 0
5841, 1459432258586, 2146, 4, 22.61, 52.983, 300.00, 1343.2, 2, 1, 1, 0
5842, 1459432259240, 2147, 3, 22.06, 52.214, 275.71, 1127.0, 2, 1, 1, 0
5843, 1459432259605, 2147, 3, 22.06, 52.255, 275.71, 1131.6, 2, 1, 1, 0
5844, 1459432259790, 2147, 4, 22.60, 53.024, 305.71, 1375.4, 2, 1, 1, 0
5845, 1459432259989, 2147, 3, 22.07, 52.295, 277.14, 1122.4, 2, 1, 1, 0
5846, 1459432260335, 2148, 3, 22.07, 52.295, 275.71, 1127.0, 2, 1, 1, 0
5847, 1459432260949, 2148, 3, 22.06, 52.255, 275.71, 1117.8, 2, 1, 1, 0
5848, 1459432261065, 2148, 3, 22.07, 52.255, 275.71, 1117.8, 2, 1, 1, 0
5849, 1459432262121, 2149, 1, 22.01, 56.386, 248.57, 892.4, 2, 1, 1, 0
5850, 1459432262430, 2150, 3, 22.06, 52.295, 272.86, 1113.2, 2, 1, 1, 0
5851, 1459432262612, 2150, 1, 22.02, 56.426, 250.00, 897.0, 2, 1, 1, 0
5852, 1459432262852, 2150, 1, 22.04, 56.426, 248.57, 897.0, 2, 1, 1, 0
5853, 1459432263844, 2151, 2, 22.37, 54.563, 251.43, 1117.8, 2, 1, 1, 0
5854, 1459432263905, 2151, 4, 22.60, 53.024, 305.71, 1375.4, 2, 1, 1, 0
5855, 1459432264877, 2152, 2, 22.39, 54.563, 252.86, 1117.8, 2, 1, 1, 0
5856, 1459432265456, 2153, 1, 22.03, 56.426, 248.57, 892.4, 2, 1, 1, 0
5857, 1459432265871, 2153, 2, 22.37, 54.644, 250.00, 1104.0, 2, 1, 1, 0
5858, 1459432266171, 2154, 3, 22.06, 52.295, 272.86, 1113.2, 2, 1, 1, 0
5859, 1459432266201, 2154, 1, 22.03, 56.386, 248.57, 892.4, 2, 1, 1, 0
5860, 1459432267060, 2154, 1, 22.03, 56.386, 248.57, 892.4, 2, 1, 1, 0
5861, 1459432267284, 2155, 3, 22.10, 52.295, 274.29, 1108.6, 2, 1, 1, 0
5862, 1459432267510, 2155, 4, 22.60, 53.024, 302.86, 1370.8, 2, 1, 1, 0
5863, 1459432267551, 2155, 1, 22.02, 56.467, 245.71, 883.2, 2, 1, 1, 0
5864, 1459432268027, 2155, 4, 22.60, 53.024, 302.86, 1361.6, 2, 1, 1, 0
5865, 1459432268541, 2156, 1, 22.03, 56.467, 247.14, 883.2, 2, 1, 1, 0
5866, 1459432269596, 2157, 2, 22.36, 54.644, 250.00, 1117.8, 2, 1, 1, 0
5867, 1459432274264, 2162, 3, 22.10, 52.295, 274.29, 1108.6, 2, 1, 1, 0
5868, 1459432274942, 2162, 2, 22.36, 54.685, 250.00, 1108.6, 2, 1, 1, 0
5869, 1459432274980, 2162, 4, 22.60, 53.024, 302.86, 1361.6, 2, 1, 1, 0
5870, 1459432275180, 2163, 2, 22.37, 54.725, 248.57, 1099.4, 2, 1, 1, 0
5871, 1459432275594, 2163, 1, 22.03, 56.467, 247.14, 883.2, 2, 1, 1, 0
5872, 1459432276046, 2163, 2, 22.38, 54.766, 251.43, 1094.8, 2, 1, 1, 0
5849, 1459432262121, 2149, 1, 22.01, 56.386, 248.57, 892.4, 2, 1, 1, 0
5850, 1459432262430, 2150, 3, 22.06, 52.295, 272.86, 1113.2, 2, 1, 1, 0
5851, 1459432262612, 2150, 1, 22.02, 56.426, 250.00, 897.0, 2, 1, 1, 0
5852, 1459432262852, 2150, 1, 22.04, 56.426, 248.57, 897.0, 2, 1, 1, 0
5853, 1459432263844, 2151, 2, 22.37, 54.563, 251.43, 1117.8, 2, 1, 1, 0
5854, 1459432263905, 2151, 4, 22.60, 53.024, 305.71, 1375.4, 2, 1, 1, 0
5855, 1459432264877, 2152, 2, 22.39, 54.563, 252.86, 1117.8, 2, 1, 1, 0
5856, 1459432265456, 2153, 1, 22.03, 56.426, 248.57, 892.4, 2, 1, 1, 0
5857, 1459432265871, 2153, 2, 22.37, 54.644, 250.00, 1104.0, 2, 1, 1, 0
5858, 1459432266171, 2154, 3, 22.06, 52.295, 272.86, 1113.2, 2, 1, 1, 0
5859, 1459432266201, 2154, 1, 22.03, 56.386, 248.57, 892.4, 2, 1, 1, 0
5860, 1459432267060, 2154, 1, 22.03, 56.386, 248.57, 892.4, 2, 1, 1, 0
5861, 1459432267284, 2155, 3, 22.10, 52.295, 274.29, 1108.6, 2, 1, 1, 0
5862, 1459432267510, 2155, 4, 22.60, 53.024, 302.86, 1370.8, 2, 1, 1, 0

==> Real Dataset/dataset 2 house dataset/house_filtered.csv <==
"2016-05-26 08:00:00"," 360"," 0","23.600000000000001","42.196666666666701","24.294000000000000","40.576000000000001","24.699999999999999","39.000000000000000","23.500000000000000","41.000000000000000","21.289999999999999","50.200000000000003","14.033333333333299464","47.5666666666666984","23.180000000000000","39.235999999999997","23.600000000000001","43.899999999999999","22.199999999999999","43.924999999999997"," 9.5000000000000000e+00","757.14999999999998"," 99.500000000000000"," 1.00000000000000000","16.5000000000000000"," 9.4499999999999993e+00","49.4891731999814510345","49.4891731999814510345"
"2016-05-26 08:10:00"," 160"," 0","23.600000000000001","42.590000000000003","25.094285714285700","39.497142857142897","24.760000000000002","39.193333333333300","23.566666666666698","41.333333333333300","21.323333333333299","50.000000000000000","14.160000000000000142","39.6266666666667007","23.142857142857100","39.264285714285698","23.600000000000001","43.899999999999999","22.245000000000001","43.899999999999999"," 9.6666666666666696e+00","757.17499999999995"," 99.416666666666700"," 1.00000000000000000","19.0833333333333002"," 9.6083333333333307e+00","25.2543372334912419319","25.2543372334912419319"
"2016-05-26 08:20:00","  90"," 0","23.600000000000001","42.656666666666702","25.539999999999999","38.469999999999999","24.699999999999999","39.466666666666697","23.633333333333301","41.626666666666701","21.315000000000001","49.924999999999997","14.624285714285699456","35.9385714285714002","23.160000000000000","39.289999999999999","23.600000000000001","43.966666666666697","22.289999999999999","43.811999999999998"," 9.8333333333333304e+00","757.20000000000005"," 99.333333333333300"," 1.00000000000000000","21.6666666666666998"," 9.7666666666666693e+00","33.0260094953700900078","33.0260094953700900078"
"2016-05-26 08:30:00","  90"," 0","23.600000000000001","42.930000000000000","25.809999999999999","38.021428571428601","24.789999999999999","39.399999999999999","23.760000000000002","41.759999999999998","21.289999999999999","49.899999999999999","15.199999999999999289","32.5399999999999991","23.171428571428599","39.305714285714302","23.600000000000001","44.030000000000001","22.356666666666701","43.789999999999999"," 1.0000000000000000e+01","757.22500000000002"," 99.250000000000000"," 1.00000000000000000","24.2500000000000000"," 9.9250000000000007e+00","22.3276498145423829556","22.3276498145423829556"
"2016-05-26 08:40:00"," 110"," 0","23.600000000000001","43.030000000000001","26.097999999999999","37.914000000000001","24.789999999999999","39.399999999999999","23.823333333333299","42.066666666666698","21.289999999999999","49.899999999999999","15.900000000000000355","30.6966666666667010","23.100000000000001","39.399999999999999","23.533333333333299","44.163333333333298","22.390000000000001","43.789999999999999"," 1.0166666666666700e+01","757.25000000000000"," 99.166666666666700"," 1.00000000000000000","26.8333333333333002"," 1.0083333333333300e+01","33.9543810463510453701","33.9543810463510453701"
"2016-05-26 08:50:00"," 130"," 0","23.533333333333299","43.223333333333301","26.392857142857100","37.465714285714299","24.789999999999999","39.500000000000000","23.890000000000001","42.333333333333300","21.289999999999999","49.899999999999999","16.550000000000000711","26.8425000000000011","23.100000000000001","39.471428571428604","23.500000000000000","44.229999999999997","22.390000000000001","43.789999999999999"," 1.0333333333333300e+01","757.27499999999998"," 99.083333333333300"," 1.00000000000000000","29.4166666666666998"," 1.0241666666666699e+01"," 5.5989633314311504364"," 5.5989633314311504364"
"2016-05-26 09:00:00"," 100"," 0","23.566666666666698","43.399999999999999","26.829999999999998","36.619999999999997","24.789999999999999","39.560000000000002","24.033333333333299","42.530000000000001","21.390000000000001","49.899999999999999","16.966666666666700536","24.4666666666667005","23.100000000000001","39.590000000000003","23.500000000000000","44.363333333333301","22.390000000000001","43.789999999999999"," 1.0500000000000000e+01","757.29999999999995"," 99.000000000000000"," 1.00000000000000000","32.0000000000000000"," 1.0400000000000000e+01","44.3113604211248457432","44.3113604211248457432"
"2016-05-26 09:10:00"," 110"," 0","23.574999999999999","43.497500000000002","27.208571428571400","36.408571428571399","24.823333333333299","39.626666666666701","24.100000000000001","42.590000000000003","21.390000000000001","49.966666666666697","17.370000000000000995","22.1975000000000016","23.114285714285700","39.605714285714299","23.500000000000000","44.463333333333303","22.463333333333299","43.899999999999999"," 1.1100000000000000e+01","757.29999999999995"," 96.833333333333300"," 1.00000000000000000","36.1666666666666998"," 1.0616666666666699e+01","48.8906335318461060524","48.8906335318461060524"
"2016-05-26 09:20:00","  90"," 0","23.600000000000001","43.663333333333298","27.500000000000000","35.936000000000000","24.890000000000001","39.759999999999998","24.199999999999999","42.663333333333298","21.390000000000001","50.000000000000000","17.793333333333301027","19.3566666666667011","23.140000000000001","39.718000000000004","23.500000000000000","44.590000000000003","22.463333333333299","43.899999999999999"," 1.1699999999999999e+01","757.29999999999995"," 94.666666666666700"," 1.00000000000000000","40.3333333333333002"," 1.0833333333333300e+01","41.6306618368253111839","41.6306618368253111839"
"2016-05-26 09:30:00","  80"," 0","23.600000000000001","43.859999999999999","27.571428571428601","35.738571428571397","24.890000000000001","39.933333333333302","24.260000000000002","42.590000000000003","21.390000000000001","50.060000000000002","18.149999999999998579","15.4900000000000002","23.100000000000001","39.751428571428598","23.500000000000000","44.729999999999997","22.500000000000000","44.030000000000001"," 1.2300000000000001e+01","757.29999999999995"," 92.500000000000000"," 1.00000000000000000","44.5000000000000000"," 1.1050000000000001e+01"," 9.7080806270241737366"," 9.7080806270241737366"
"2016-05-26 09:40:00"," 460"," 0","23.600000000000001","44.060000000000002","27.699999999999999","35.500000000000000","24.890000000000001","40.000000000000000","24.199999999999999","42.463333333333303","21.390000000000001","50.090000000000003","18.463333333333299180","13.1666666666666998","23.140000000000001","39.789999999999999","23.500000000000000","44.789999999999999","22.500000000000000","44.163333333333298"," 1.2900000000000000e+01","757.29999999999995"," 90.333333333333300"," 1.00000000000000000","48.6666666666666998"," 1.1266666666666699e+01"," 2.8635649592615664005"," 2.8635649592615664005"
"2016-05-26 09:50:00"," 820"," 0","23.600000000000001","44.259999999999998","27.408571428571399","35.771428571428601","24.890000000000001","40.193333333333300","24.199999999999999","42.695000000000000","21.390000000000001","50.163333333333298","18.323333333333298611","12.3000000000000007","23.114285714285700","39.789999999999999","23.500000000000000","44.933333333333302","22.500000000000000","44.163333333333298"," 1.3500000000000000e+01","757.29999999999995"," 88.166666666666700"," 1.00000000000000000","52.8333333333333002"," 1.1483333333333301e+01"," 3.3193126670084893703"," 3.3193126670084893703"
"2016-05-26 10:00:00"," 350"," 0","23.600000000000001","44.200000000000003","27.407499999999999","35.531250000000000","24.963333333333299","40.799999999999997","24.133333333333301","42.729999999999997","21.390000000000001","50.200000000000003","18.566666666666698404"," 6.8566666666666700","23.160000000000000","39.713999999999999","23.426666666666701","44.933333333333302","22.500000000000000","44.426666666666698"," 1.4100000000000000e+01","757.29999999999995"," 86.000000000000000"," 1.00000000000000000","57.0000000000000000"," 1.1699999999999999e+01","45.0924720847979187965","45.0924720847979187965"
"2016-05-26 10:10:00"," 300"," 0","23.600000000000001","43.960000000000001","27.600000000000001","34.676000000000002","25.263333333333300","41.799999999999997","24.133333333333301","42.466666666666697","21.390000000000001","50.200000000000003","18.760000000000001563"," 2.0633333333333299","23.199999999999999","39.497142857142897","23.500000000000000","45.193333333333300","22.533333333333299","44.723333333333301"," 1.4533333333333299e+01","757.29999999999995"," 83.666666666666700"," 1.00000000000000000","58.0000000000000000"," 1.1666666666666700e+01","28.6776739289052784443","28.6776739289052784443"
"2016-05-26 10:20:00"," 260"," 0","23.600000000000001","43.566666666666698","27.671428571428599","33.928571428571402","25.596666666666700","42.000000000000000","24.199999999999999","42.193333333333300","21.390000000000001","50.060000000000002","18.960000000000000853"," 1.0000000000000000","23.199999999999999","39.119999999999997","23.500000000000000","45.266666666666701","22.600000000000001","44.530000000000001"," 1.4966666666666701e+01","757.29999999999995"," 81.333333333333300"," 1.00000000000000000","59.0000000000000000"," 1.1633333333333301e+01","38.9373675570823252201","38.9373675570823252201"
"2016-05-26 10:30:00"," 290"," 0","23.600000000000001","43.133333333333297","27.699999999999999","33.554000000000002","25.895000000000000","42.039999999999999","24.199999999999999","41.600000000000001","21.390000000000001","49.933333333333302","19.293333333333301027"," 1.0000000000000000","23.199999999999999","38.867142857142902","23.463333333333299","44.990000000000002","22.600000000000001","44.363333333333301"," 1.5400000000000000e+01","757.29999999999995"," 79.000000000000000"," 1.00000000000000000","60.0000000000000000"," 1.1600000000000000e+01","22.4124812171794474125","22.4124812171794474125"
"2016-05-26 10:40:00"," 220"," 0","23.600000000000001","42.799999999999997","27.685714285714301","33.512857142857101","26.163333333333298","42.060000000000002","24.199999999999999","41.326666666666704","21.390000000000001","49.723333333333301","19.800000000000000711"," 1.0000000000000000","23.199999999999999","38.677999999999997","23.390000000000001","44.729999999999997","22.600000000000001","44.289999999999999"," 1.5833333333333300e+01","757.29999999999995"," 76.666666666666700"," 1.00000000000000000","61.0000000000000000"," 1.1566666666666700e+01","10.5573461274616420269","10.5573461274616420269"
"2016-05-26 10:50:00"," 170"," 0","23.633333333333301","42.933333333333302","27.600000000000001","33.695999999999998","26.289999999999999","41.726666666666702","24.323333333333299","41.259999999999998","21.390000000000001","49.463333333333303","19.926666666666701389"," 1.0000000000000000","23.199999999999999","38.590000000000003","23.445000000000000","44.600000000000001","22.600000000000001","44.289999999999999"," 1.6266666666666701e+01","757.29999999999995"," 74.333333333333300"," 1.00000000000000000","62.0000000000000000"," 1.1533333333333299e+01","23.3802231145091354847","23.3802231145091354847"
"2016-05-26 11:00:00","  90"," 0","23.760000000000002","43.326666666666704","27.528571428571400","33.997142857142897","26.199999999999999","40.733333333333299","24.390000000000001","41.200000000000003","21.426666666666701","49.289999999999999","20.096666666666699541"," 1.0000000000000000","23.199999999999999","38.590000000000003","23.390000000000001","44.399999999999999","22.600000000000001","44.229999999999997"," 1.6699999999999999e+01","757.29999999999995"," 72.000000000000000"," 1.00000000000000000","63.0000000000000000"," 1.1500000000000000e+01","44.2113589379005134106","44.2113589379005134106"
"2016-05-26 11:10:00","  80"," 0","23.789999999999999","43.060000000000002","27.390000000000001","34.235999999999997","26.260000000000002","40.066666666666698","24.500000000000000","41.466666666666697","21.426666666666701","49.229999999999997","20.356666666666701104"," 1.0000000000000000","23.238571428571401","38.637142857142898","23.463333333333299","44.466666666666697","22.600000000000001","44.090000000000003"," 1.6816666666666698e+01","757.25000000000000"," 70.833333333333300"," 1.00000000000000000","56.0000000000000000"," 1.1350000000000000e+01"," 0.9961454430595040321"," 0.9961454430595040321"
"2016-05-26 11:20:00","  80"," 0","23.789999999999999","42.859999999999999","27.332857142857101","34.337142857142901","26.199999999999999","39.560000000000002","24.500000000000000","41.399999999999999","21.500000000000000","49.259999999999998","20.293333333333301027"," 1.0000000000000000","23.218000000000000","38.590000000000003","23.390000000000001","44.399999999999999","22.600000000000001","44.090000000000003"," 1.6933333333333302e+01","757.20000000000005"," 69.666666666666700"," 1.00000000000000000","49.0000000000000000"," 1.1199999999999999e+01","14.5779120386578142643","14.5779120386578142643"
"2016-05-26 11:30:00"," 100"," 0","23.789999999999999","43.196666666666701","27.236000000000001","34.356000000000002","26.133333333333301","39.359999999999999","24.600000000000001","41.296666666666702","21.500000000000000","49.200000000000003","19.960000000000000853"," 1.0000000000000000","23.289999999999999","38.564285714285703","23.390000000000001","44.326666666666704","22.600000000000001","44.090000000000003"," 1.7050000000000001e+01","757.14999999999998"," 68.500000000000000"," 1.00000000000000000","42.0000000000000000"," 1.1050000000000001e+01","47.2062146407552063465","47.2062146407552063465"
"2016-05-26 11:40:00"," 600"," 0","23.789999999999999","43.530000000000001","27.171428571428599","34.428571428571402","26.000000000000000","39.200000000000003","24.600000000000001","41.030000000000001","21.500000000000000","49.200000000000003","20.033333333333299464"," 1.0000000000000000","23.289999999999999","38.460000000000001","23.390000000000001","44.289999999999999","22.600000000000001","44.090000000000003"," 1.7166666666666700e+01","757.10000000000002"," 67.333333333333300"," 1.00000000000000000","35.0000000000000000"," 1.0900000000000000e+01"," 0.0358827877789735794"," 0.0358827877789735794"
"2016-05-26 11:50:00"," 510","10","23.890000000000001","43.159999999999997","27.100000000000001","34.536000000000001","26.000000000000000","39.399999999999999","24.500000000000000","40.899999999999999","21.500000000000000","49.200000000000003","20.226666666666698546"," 1.0000000000000000","23.304285714285701","38.337142857142901","23.463333333333299","44.363333333333301","22.600000000000001","44.090000000000003"," 1.7283333333333299e+01","757.04999999999995"," 66.166666666666700"," 1.00000000000000000","28.0000000000000000"," 1.0750000000000000e+01"," 9.0264888014644384384"," 9.0264888014644384384"
"2016-05-26 12:00:00"," 280"," 0","23.963333333333299","42.826666666666704","26.951428571428600","34.380000000000003","26.263333333333300","40.066666666666698","24.500000000000000","40.826666666666704","21.500000000000000","49.200000000000003","20.356666666666701104"," 1.0000000000000000","23.329999999999998","38.289999999999999","23.390000000000001","44.289999999999999","22.600000000000001","44.090000000000003"," 1.7399999999999999e+01","757.00000000000000"," 65.000000000000000"," 1.00000000000000000","21.0000000000000000"," 1.0600000000000000e+01","42.2375577036291360855","42.2375577036291360855"
"2016-05-26 12:10:00"," 250"," 0","24.000000000000000","42.560000000000002","26.829999999999998","34.356000000000002","26.530000000000001","40.333333333333300","24.500000000000000","40.899999999999999","21.500000000000000","49.090000000000003","20.289999999999999147"," 1.0000000000000000","23.364999999999998","38.208750000000002","23.390000000000001","44.229999999999997","22.600000000000001","44.090000000000003"," 1.7716666666666701e+01","756.98333333333301"," 63.000000000000000"," 1.00000000000000000","21.5000000000000000"," 1.0400000000000000e+01","14.8745834711007773876","14.8745834711007773876"
"2016-05-26 12:20:00"," 260"," 0","24.000000000000000","42.359999999999999","26.725714285714300","34.471428571428604","26.763333333333300","40.399999999999999","24.500000000000000","40.899999999999999","21.566666666666698","49.030000000000001","20.566666666666698404"," 1.0000000000000000","23.390000000000001","38.090000000000003","23.390000000000001","44.200000000000003","22.699999999999999","44.100000000000001"," 1.8033333333333299e+01","756.96666666666704"," 61.000000000000000"," 1.00000000000000000","22.0000000000000000"," 1.0199999999999999e+01","30.1093986956402659416","30.1093986956402659416"
"2016-05-26 12:30:00"," 250"," 0","24.100000000000001","42.299999999999997","26.600000000000001","34.564285714285703","26.963333333333299","40.600000000000001","24.463333333333299","40.833333333333300","21.533333333333299","48.966666666666697","20.826666666666699967"," 1.0000000000000000","23.390000000000001","38.000000000000000","23.390000000000001","44.200000000000003","22.633333333333301","43.899999999999999"," 1.8350000000000001e+01","756.95000000000005"," 59.000000000000000"," 1.00000000000000000","22.5000000000000000"," 1.0000000000000000e+01"," 6.4480731845833361149"," 6.4480731845833361149"
"2016-05-26 12:40:00"," 180"," 0","24.100000000000001","42.126666666666701","26.594117647058798","34.590000000000003","27.133333333333301","40.363333333333301","24.463333333333299","40.700000000000003","21.600000000000001","48.899999999999999","21.323333333333298611"," 1.0000000000000000","23.396470588235299","37.952941176470603","23.390000000000001","44.119999999999997","22.600000000000001","43.899999999999999"," 1.8666666666666700e+01","756.93333333333305"," 57.000000000000000"," 1.00000000000000000","23.0000000000000000"," 9.8000000000000007e+00","33.4792527835816144943","33.4792527835816144943"
"2016-05-26 12:50:00"," 110"," 0","24.100000000000001","42.126666666666701","26.500000000000000","34.645000000000003","27.260000000000002","40.156666666666702","24.500000000000000","40.700000000000003","21.600000000000001","48.789999999999999","21.323333333333298611"," 1.0000000000000000","23.500000000000000","37.878000000000000","23.390000000000001","44.090000000000003","22.600000000000001","43.899999999999999"," 1.8983333333333299e+01","756.91666666666697"," 55.000000000000000"," 1.00000000000000000","23.5000000000000000"," 9.5999999999999996e+00"," 1.1104152770712971687"," 1.1104152770712971687"
"2016-05-26 13:00:00","  80"," 0","24.199999999999999","42.229999999999997","26.323333333333299","34.848333333333301","27.260000000000002","39.723333333333301","24.500000000000000","40.700000000000003","21.600000000000001","48.744999999999997","21.195000000000000284"," 1.0000000000000000","23.500000000000000","37.771999999999998","23.390000000000001","44.090000000000003","22.600000000000001","43.933333333333302"," 1.9300000000000001e+01","756.89999999999998"," 53.000000000000000"," 1.00000000000000000","24.0000000000000000"," 9.4000000000000004e+00","10.4959366493858397007","10.4959366493858397007"
"2016-05-26 13:10:00","  70"," 0","24.199999999999999","42.096666666666700","26.289999999999999","34.856000000000002","27.133333333333301","39.390000000000001","24.390000000000001","40.395000000000003","21.600000000000001","48.663333333333298","21.096666666666699541"," 1.0000000000000000","23.500000000000000","37.621428571428602","23.390000000000001","44.090000000000003","22.600000000000001","43.933333333333302"," 1.9383333333333301e+01","756.88333333333298"," 52.166666666666700"," 1.16666666666667007","24.8333333333333002"," 9.2500000000000000e+00","39.9855247349478304386","39.9855247349478304386"
"2016-05-26 13:20:00","  80","10","24.199999999999999","41.899999999999999","26.225714285714300","34.928571428571402","26.963333333333299","38.763333333333300","24.390000000000001","40.359999999999999","21.600000000000001","48.530000000000001","21.623333333333299322"," 1.0000000000000000","23.500000000000000","37.500000000000000","23.390000000000001","43.966666666666697","22.600000000000001","43.899999999999999"," 1.9466666666666701e+01","756.86666666666702"," 51.333333333333300"," 1.33333333333332993","25.6666666666666998"," 9.0999999999999996e+00"," 5.2033825661055743694"," 5.2033825661055743694"
"2016-05-26 13:30:00","  70"," 0","24.199999999999999","41.899999999999999","26.199999999999999","35.090000000000003","26.890000000000001","38.229999999999997","24.390000000000001","40.560000000000002","21.600000000000001","48.466666666666697","21.926666666666701389"," 1.0000000000000000","23.585714285714300","37.442857142857100","23.390000000000001","43.899999999999999","22.600000000000001","43.899999999999999"," 1.9550000000000001e+01","756.85000000000002"," 50.500000000000000"," 1.50000000000000000","26.5000000000000000"," 8.9499999999999993e+00","38.6124665383249521255","38.6124665383249521255"
"2016-05-26 13:40:00","  80"," 0","24.199999999999999","41.899999999999999","26.114285714285700","35.152857142857101","26.789999999999999","38.060000000000002","24.390000000000001","40.700000000000003","21.600000000000001","48.399999999999999","22.326666666666699967"," 1.0000000000000000","23.600000000000001","37.378000000000000","23.390000000000001","43.789999999999999","22.600000000000001","43.789999999999999"," 1.9633333333333301e+01","756.83333333333303"," 49.666666666666700"," 1.66666666666667007","27.3333333333333002"," 8.8000000000000007e+00","28.8087286287918686867","28.8087286287918686867"
"2016-05-26 13:50:00","  70"," 0","24.199999999999999","41.899999999999999","26.079999999999998","35.276000000000003","26.730000000000000","37.933333333333302","24.463333333333299","40.759999999999998","21.699999999999999","48.399999999999999","22.133333333333300885"," 1.0000000000000000","23.600000000000001","37.289999999999999","23.390000000000001","43.729999999999997","22.600000000000001","43.729999999999997"," 1.9716666666666701e+01","756.81666666666695"," 48.833333333333300"," 1.83333333333332993","28.1666666666666998"," 8.6500000000000004e+00"," 5.6023097364231944084"," 5.6023097364231944084"
"2016-05-26 14:00:00","  80"," 0","24.199999999999999","41.899999999999999","25.968571428571401","35.354285714285702","26.649999999999999","37.744999999999997","24.426666666666701","40.700000000000003","21.699999999999999","48.326666666666704","22.399999999999998579"," 1.0000000000000000","23.699999999999999","37.289999999999999","23.323333333333299","43.700000000000003","22.600000000000001","43.700000000000003"," 1.9800000000000001e+01","756.79999999999995"," 48.000000000000000"," 2.00000000000000000","29.0000000000000000"," 8.5000000000000000e+00","45.9801437333226203918","45.9801437333226203918"
"2016-05-26 14:10:00","  70"," 0","24.199999999999999","41.826666666666704","25.890000000000001","35.200000000000003","26.500000000000000","37.590000000000003","24.500000000000000","40.626666666666701","21.699999999999999","48.289999999999999","22.426666666666701389"," 1.0000000000000000","23.699999999999999","37.238571428571397","23.390000000000001","43.700000000000003","22.600000000000001","43.700000000000003"," 1.9866666666666699e+01","756.76666666666699"," 48.333333333333300"," 2.16666666666667007","28.5000000000000000"," 8.6500000000000004e+00"," 2.3406059131957590580"," 2.3406059131957590580"
"2016-05-26 14:20:00","  70"," 0","24.199999999999999","41.759999999999998","25.791428571428600","35.340000000000003","26.500000000000000","37.530000000000001","24.500000000000000","40.363333333333301","21.699999999999999","48.229999999999997","22.693333333333299606"," 1.0000000000000000","23.718000000000000","37.200000000000003","23.390000000000001","43.700000000000003","22.600000000000001","43.729999999999997"," 1.9933333333333302e+01","756.73333333333301"," 48.666666666666700"," 2.33333333333332993","28.0000000000000000"," 8.8000000000000007e+00"," 4.5822719926945865154"," 4.5822719926945865154"
"2016-05-26 14:30:00","  70"," 0","24.199999999999999","41.626666666666701","25.699999999999999","35.460000000000001","26.500000000000000","37.560000000000002","24.500000000000000","40.229999999999997","21.699999999999999","48.163333333333298","23.129999999999999005"," 1.0000000000000000","23.789999999999999","37.121428571428602","23.390000000000001","43.700000000000003","22.600000000000001","43.729999999999997"," 2.0000000000000000e+01","756.70000000000005"," 49.000000000000000"," 2.50000000000000000","27.5000000000000000"," 8.9499999999999993e+00","37.8704467788338661194","37.8704467788338661194"
"2016-05-26 14:40:00","  60"," 0","24.199999999999999","41.500000000000000","25.699999999999999","35.564285714285703","26.500000000000000","37.560000000000002","24.426666666666701","40.126666666666701","21.760000000000002","48.090000000000003","23.463333333333299180"," 1.0000000000000000","23.829999999999998","37.090000000000003","23.390000000000001","43.626666666666701","22.600000000000001","43.494999999999997"," 2.0066666666666698e+01","756.66666666666697"," 49.333333333333300"," 2.66666666666667007","27.0000000000000000"," 9.0999999999999996e+00","26.0837001493200659752","26.0837001493200659752"
"2016-05-26 14:50:00","  60","10","24.199999999999999","41.560000000000002","25.699999999999999","35.634000000000000","26.463333333333299","37.590000000000003","24.500000000000000","40.126666666666701","21.730000000000000","48.000000000000000","23.763333333333299890"," 1.0000000000000000","23.890000000000001","37.038571428571402","23.390000000000001","43.363333333333301","22.600000000000001","43.289999999999999"," 2.0133333333333301e+01","756.63333333333298"," 49.666666666666700"," 2.83333333333332993","26.5000000000000000"," 9.2500000000000000e+00","34.7889941069297492504","34.7889941069297492504"
"2016-05-26 15:00:00","  60"," 0","24.199999999999999","41.590000000000003","25.614285714285700","35.712857142857104","26.390000000000001","37.590000000000003","24.500000000000000","39.966666666666697","21.789999999999999","47.924999999999997","23.963333333333299180"," 1.0000000000000000","23.890000000000001","36.939999999999998","23.390000000000001","43.289999999999999","22.600000000000001","43.363333333333301"," 2.0199999999999999e+01","756.60000000000002"," 50.000000000000000"," 3.00000000000000000","26.0000000000000000"," 9.4000000000000004e+00"," 1.3842477812431752682"," 1.3842477812431752682"
"2016-05-26 15:10:00","  60"," 0","24.199999999999999","41.590000000000003","25.524999999999999","35.895000000000003","26.356666666666701","37.500000000000000","24.500000000000000","39.899999999999999","21.789999999999999","47.899999999999999","23.996666666666701673"," 1.0000000000000000","23.890000000000001","36.868571428571400","23.390000000000001","43.229999999999997","22.600000000000001","43.289999999999999"," 2.0366666666666699e+01","756.56666666666695"," 49.666666666666700"," 2.66666666666667007","28.3333333333333002"," 9.4499999999999993e+00","23.7739850068464875221","23.7739850068464875221"
"2016-05-26 15:20:00","  60"," 0","24.199999999999999","41.590000000000003","25.500000000000000","36.018000000000001","26.289999999999999","37.433333333333302","24.500000000000000","39.899999999999999","21.789999999999999","47.789999999999999","23.929999999999999716"," 1.0000000000000000","24.000000000000000","36.789999999999999","23.390000000000001","43.229999999999997","22.600000000000001","43.363333333333301"," 2.0533333333333299e+01","756.53333333333296"," 49.333333333333300"," 2.33333333333332993","30.6666666666666998"," 9.5000000000000000e+00","13.9550152700394392014","13.9550152700394392014"
"2016-05-26 15:30:00","  50"," 0","24.199999999999999","41.663333333333298","25.421428571428599","36.090000000000003","26.260000000000002","37.289999999999999","24.500000000000000","39.826666666666704","21.856666666666701","47.789999999999999","24.066666666666698404"," 1.0000000000000000","24.000000000000000","36.738571428571397","23.390000000000001","43.200000000000003","22.600000000000001","43.289999999999999"," 2.0699999999999999e+01","756.50000000000000"," 49.000000000000000"," 2.00000000000000000","33.0000000000000000"," 9.5500000000000007e+00"," 2.7986181550659239292"," 2.7986181550659239292"
"2016-05-26 15:40:00","  70"," 0","24.199999999999999","41.626666666666701","25.390000000000001","36.289999999999999","26.199999999999999","37.229999999999997","24.500000000000000","39.826666666666704","21.890000000000001","47.789999999999999","24.000000000000000000"," 1.0000000000000000","24.000000000000000","36.700000000000003","23.390000000000001","43.200000000000003","22.666666666666700","43.289999999999999"," 2.0866666666666699e+01","756.46666666666704"," 48.666666666666700"," 1.66666666666667007","35.3333333333333002"," 9.5999999999999996e+00","17.5609130994416773319","17.5609130994416773319"
"2016-05-26 15:50:00","  70"," 0","24.199999999999999","41.700000000000003","25.390000000000001","36.289999999999999","26.166666666666700","37.200000000000003","24.500000000000000","39.966666666666697","21.890000000000001","47.729999999999997","23.726666666666698546"," 1.0000000000000000","24.000000000000000","36.725714285714297","23.390000000000001","43.200000000000003","22.600000000000001","43.259999999999998"," 2.1033333333333299e+01","756.43333333333305"," 48.333333333333300"," 1.33333333333332993","37.6666666666666998"," 9.6500000000000004e+00","22.6190549321472644806","22.6190549321472644806"
"2016-05-26 16:00:00"," 130"," 0","24.199999999999999","41.700000000000003","25.390000000000001","36.289999999999999","26.100000000000001","37.126666666666701","24.600000000000001","40.200000000000003","21.890000000000001","47.700000000000003","23.726666666666698546"," 1.0000000000000000","24.039999999999999","36.939999999999998","23.390000000000001","43.200000000000003","22.600000000000001","43.200000000000003"," 2.1199999999999999e+01","756.39999999999998"," 48.000000000000000"," 1.00000000000000000","40.0000000000000000"," 9.6999999999999993e+00","18.6337497201748192310","18.6337497201748192310"
"2016-05-26 16:10:00"," 390"," 0","24.199999999999999","41.700000000000003","25.390000000000001","36.289999999999999","26.100000000000001","37.090000000000003","24.533333333333299","40.200000000000003","21.963333333333299","47.700000000000003","24.100000000000001421"," 1.0000000000000000","24.100000000000001","37.067142857142898","23.426666666666701","43.530000000000001","22.600000000000001","43.229999999999997"," 2.1116666666666699e+01","756.35000000000002"," 47.500000000000000"," 1.16666666666667007","40.0000000000000000"," 9.4499999999999993e+00","21.8935213517397642136","21.8935213517397642136"
"2016-05-26 16:20:00"," 420","10","24.260000000000002","42.500000000000000","25.304285714285701","36.454285714285703","26.100000000000001","37.090000000000003","24.600000000000001","40.229999999999997","21.926666666666701","47.590000000000003","24.100000000000001421"," 1.0000000000000000","24.120000000000001","37.276000000000003","23.500000000000000","43.789999999999999","22.600000000000001","43.363333333333301"," 2.1033333333333299e+01","756.29999999999995"," 47.000000000000000"," 1.33333333333332993","40.0000000000000000"," 9.1999999999999993e+00","36.0315377707593142986","36.0315377707593142986"
"2016-05-26 16:30:00"," 710"," 0","24.289999999999999","43.500000000000000","25.350000000000001","36.612000000000002","26.000000000000000","37.200000000000003","24.600000000000001","40.397500000000001","22.000000000000000","47.590000000000003","24.376000000000001222"," 1.0000000000000000","24.199999999999999","37.399999999999999","23.633333333333301","44.066666666666698","22.600000000000001","43.466666666666697"," 2.0949999999999999e+01","756.25000000000000"," 46.500000000000000"," 1.50000000000000000","40.0000000000000000"," 8.9499999999999993e+00","28.6418364848941564560","28.6418364848941564560"
"2016-05-26 16:40:00"," 850"," 0","24.356666666666701","43.626666666666701","25.390000000000001","36.795714285714297","26.000000000000000","37.333333333333300","24.666666666666700","40.560000000000002","22.000000000000000","47.700000000000003","24.550000000000000711"," 1.0000000000000000","24.199999999999999","37.399999999999999","23.699999999999999","44.333333333333300","22.600000000000001","43.433333333333302"," 2.0866666666666699e+01","756.20000000000005"," 46.000000000000000"," 1.66666666666667007","40.0000000000000000"," 8.6999999999999993e+00","22.2309742937795817852","22.2309742937795817852"
"2016-05-26 16:50:00"," 470"," 0","24.390000000000001","43.756666666666703","25.390000000000001","37.134000000000000","26.163333333333298","38.066666666666698","24.699999999999999","40.700000000000003","22.000000000000000","47.700000000000003","24.649999999999998579"," 1.0000000000000000","24.199999999999999","37.500000000000000","23.823333333333299","45.100000000000001","22.600000000000001","43.500000000000000"," 2.0783333333333299e+01","756.14999999999998"," 45.500000000000000"," 1.83333333333332993","40.0000000000000000"," 8.4499999999999993e+00","10.8439785195514559746","10.8439785195514559746"
"2016-05-26 17:00:00"," 360"," 0","24.390000000000001","44.223333333333301","25.347142857142899","37.464285714285701","26.430000000000000","38.659999999999997","24.699999999999999","40.626666666666701","22.100000000000001","47.899999999999999","24.351428571428598957"," 1.0000000000000000","24.225714285714300","37.725714285714297","23.963333333333299","45.766666666666701","22.600000000000001","43.500000000000000"," 2.0699999999999999e+01","756.10000000000002"," 45.000000000000000"," 2.00000000000000000","40.0000000000000000"," 8.1999999999999993e+00","22.5261460291221737862","22.5261460291221737862"
"2016-05-26 17:10:00"," 620"," 0","24.390000000000001","44.333333333333300","25.370000000000001","37.735999999999997","26.730000000000000","38.863333333333301","24.699999999999999","40.560000000000002","22.100000000000001","47.966666666666697","23.949999999999999289"," 1.0000000000000000","24.254000000000001","37.856000000000002","24.033333333333299","45.933333333333302","22.600000000000001","43.500000000000000"," 2.0766666666666701e+01","756.04999999999995"," 45.166666666666700"," 2.00000000000000000","40.0000000000000000"," 8.3333333333333304e+00"," 4.2256163666024804115"," 4.2256163666024804115"
"2016-05-26 17:20:00"," 600"," 0","24.390000000000001","44.066666666666698","25.264285714285698","37.528571428571396","26.972500000000000","39.042499999999997","24.699999999999999","40.500000000000000","22.133333333333301","48.000000000000000","23.826666666666699967"," 1.0000000000000000","24.277142857142898","37.884285714285703","24.166666666666700","46.060000000000002","22.699999999999999","43.590000000000003"," 2.0833333333333300e+01","756.00000000000000"," 45.333333333333300"," 2.00000000000000000","40.0000000000000000"," 8.4666666666666703e+00"," 9.5606506685726344585"," 9.5606506685726344585"
"2016-05-26 17:30:00"," 520"," 0","24.390000000000001","43.366666666666703","25.059999999999999","37.119999999999997","27.166666666666700","39.126666666666701","24.666666666666700","40.430000000000000","22.199999999999999","48.000000000000000","23.696666666666700962"," 1.0000000000000000","24.289999999999999","37.938000000000002","24.199999999999999","46.090000000000003","22.699999999999999","43.590000000000003"," 2.0899999999999999e+01","755.95000000000005"," 45.500000000000000"," 2.00000000000000000","40.0000000000000000"," 8.5999999999999996e+00","14.6043725544586777687","14.6043725544586777687"
"2016-05-26 17:40:00"," 290"," 0","24.390000000000001","43.566666666666698","24.937142857142899","37.092857142857099","27.426666666666701","38.966666666666697","24.600000000000001","40.229999999999997","22.222500000000000","47.899999999999999","24.045000000000001705"," 1.0000000000000000","24.289999999999999","38.078749999999999","24.267499999999998","46.015000000000001","22.649999999999999","43.590000000000003"," 2.0966666666666701e+01","755.89999999999998"," 45.666666666666700"," 2.00000000000000000","40.0000000000000000"," 8.7333333333333307e+00","16.7097291676327586174","16.7097291676327586174"
"2016-05-26 17:50:00"," 250"," 0","24.390000000000001","45.466666666666697","24.870000000000001","37.200000000000003","27.566666666666698","38.899999999999999","24.600000000000001","40.200000000000003","22.289999999999999","47.899999999999999","24.100000000000001421"," 1.0000000000000000","24.289999999999999","37.997777777777799","24.289999999999999","45.530000000000001","22.699999999999999","43.621428571428602"," 2.1033333333333299e+01","755.85000000000002"," 45.833333333333300"," 2.00000000000000000","40.0000000000000000"," 8.8666666666666707e+00"," 6.9161818013526499271"," 6.9161818013526499271"
"2016-05-26 18:00:00"," 190"," 0","24.390000000000001","43.733333333333299","24.789999999999999","37.121428571428602","27.730000000000000","38.663333333333298","24.600000000000001","40.200000000000003","22.289999999999999","47.789999999999999","24.033333333333299464"," 1.0000000000000000","24.289999999999999","37.856000000000002","24.289999999999999","44.899999999999999","22.699999999999999","43.590000000000003"," 2.1100000000000001e+01","755.79999999999995"," 46.000000000000000"," 2.00000000000000000","40.0000000000000000"," 9.0000000000000000e+00","21.5056611108593642712","21.5056611108593642712"
"2016-05-26 18:10:00"," 120"," 0","24.356666666666701","42.666666666666700","24.699999999999999","37.079999999999998","27.789999999999999","38.530000000000001","24.600000000000001","40.163333333333298","22.289999999999999","47.729999999999997","23.960000000000000853"," 1.0000000000000000","24.289999999999999","37.867142857142902","24.289999999999999","44.500000000000000","22.699999999999999","43.590000000000003"," 2.1033333333333299e+01","755.75000000000000"," 46.500000000000000"," 2.16666666666667007","38.1666666666666998"," 9.0999999999999996e+00","34.6208870178088545799","34.6208870178088545799"
"2016-05-26 18:20:00"," 100"," 0","24.289999999999999","42.066666666666698","24.642857142857100","37.595714285714301","27.856666666666701","38.193333333333300","24.600000000000001","40.090000000000003","22.289999999999999","47.494999999999997","24.100000000000001421"," 1.0000000000000000","24.289999999999999","38.018000000000001","24.289999999999999","44.163333333333298","22.699999999999999","43.560000000000002"," 2.0966666666666701e+01","755.70000000000005"," 47.000000000000000"," 2.33333333333332993","36.3333333333333002"," 9.1999999999999993e+00"," 2.9745511012151837349"," 2.9745511012151837349"
"2016-05-26 18:30:00"," 320"," 0","24.390000000000001","42.299999999999997","24.559999999999999","38.200000000000003","27.730000000000000","37.859999999999999","24.600000000000001","40.090000000000003","22.323333333333299","47.426666666666698","23.500000000000000000"," 1.0000000000000000","24.289999999999999","38.121428571428602","24.230000000000000","43.890000000000001","22.699999999999999","43.560000000000002"," 2.0899999999999999e+01","755.64999999999998"," 47.500000000000000"," 2.50000000000000000","34.5000000000000000"," 9.3000000000000007e+00","14.7493394906632602215","14.7493394906632602215"
"2016-05-26 18:40:00"," 270"," 0","24.323333333333299","42.633333333333297","24.587499999999999","38.604999999999997","27.633333333333301","37.890000000000001","24.600000000000001","40.163333333333298","22.596666666666700","56.759999999999998","23.033333333333299464"," 1.0000000000000000","24.289999999999999","38.200000000000003","24.289999999999999","43.759999999999998","22.699999999999999","43.700000000000003"," 2.0833333333333300e+01","755.60000000000002"," 48.000000000000000"," 2.66666666666667007","32.6666666666666998"," 9.4000000000000004e+00"," 2.9612991726025938988"," 2.9612991726025938988"
"2016-05-26 18:50:00"," 290"," 0","24.390000000000001","42.530000000000001","24.577777777777801","39.092222222222198","27.826666666666700","38.296666666666702","24.500000000000000","40.200000000000003","22.859999999999999","65.393333333333302","22.866666666666699115"," 1.0000000000000000","24.289999999999999","38.335999999999999","24.289999999999999","43.700000000000003","22.699999999999999","43.566666666666698"," 2.0766666666666701e+01","755.54999999999995"," 48.500000000000000"," 2.83333333333332993","30.8333333333333002"," 9.5000000000000000e+00"," 3.9321503834798932076"," 3.9321503834798932076"

==> arxivMobility (2)/Real Dataset/dataset 1- germany dataset/germany_location1_dataset.csv <==
1, 1459421355207, 2, 2, 21.56, 55.211, 202.86, 662.4, 0, 0, 1, 0
2, 1459421355280, 2, 4, 21.70, 53.389, 254.29, 910.8, 0, 0, 1, 0
3, 1459421355609, 2, 3, 21.28, 52.983, 235.71, 754.4, 0, 0, 1, 0
4, 1459421356081, 3, 1, 21.23, 57.074, 214.29, 598.0, 0, 0, 1, 0
5, 1459421359599, 6, 3, 21.28, 52.983, 234.29, 749.8, 0, 0, 1, 0
6, 1459421359644, 6, 4, 21.69, 53.429, 258.57, 906.2, 0, 0, 1, 0
7, 1459421359826, 7, 1, 21.23, 57.074, 214.29, 607.2, 0, 0, 1, 0
8, 1459421359946, 7, 2, 21.56, 55.211, 204.29, 662.4, 0, 0, 1, 0
9, 1459421363088, 10, 3, 21.28, 53.024, 234.29, 749.8, 0, 0, 1, 0
10, 1459421363427, 10, 2, 21.56, 55.211, 201.43, 657.8, 0, 0, 1, 0
11, 1459421363459, 10, 1, 21.23, 57.074, 214.29, 611.8, 0, 0, 1, 0
12, 1459421363758, 11, 4, 21.70, 53.551, 260.00, 910.8, 0, 0, 1, 0
13, 1459421366998, 14, 4, 21.70, 53.591, 261.43, 906.2, 0, 0, 1, 0
14, 1459421367427, 14, 1, 21.23, 57.074, 212.86, 607.2, 0, 0, 1, 0
15, 1459421367791, 15, 2, 21.55, 55.211, 204.29, 657.8, 0, 0, 1, 0
16, 1459421367954, 15, 3, 21.28, 52.903, 234.29, 740.6, 0, 0, 1, 0
17, 1459421371238, 18, 4, 21.70, 53.672, 258.57, 906.2, 0, 0, 1, 0
18, 1459421371281, 18, 2, 21.55, 55.211, 205.71, 657.8, 0, 0, 1, 0
19, 1459421371543, 18, 1, 21.22, 57.074, 214.29, 607.2, 0, 0, 1, 0
532, 1459421884007, 531, 3, 21.28, 52.862, 271.43, 1067.2, 0, 0, 1, 0
533, 1459421887119, 534, 4, 21.69, 53.389, 295.71, 1260.4, 0, 0, 1, 0
534, 1459421887382, 534, 3, 21.28, 52.903, 271.43, 1081.0, 0, 0, 1, 0
535, 1459421887747, 535, 2, 21.56, 55.211, 240.00, 989.0, 0, 0, 1, 0
536, 1459421887999, 535, 1, 21.23, 57.155, 244.29, 860.2, 0, 0, 1, 0
537, 1459421891365, 538, 1, 21.24, 57.155, 242.86, 860.2, 0, 0, 1, 0
538, 1459421891853, 539, 3, 21.28, 52.943, 275.71, 1081.0, 0, 0, 1, 0
539, 1459421891881, 539, 2, 21.57, 55.292, 238.57, 989.0, 0, 0, 1, 0
540, 1459421892000, 539, 4, 21.70, 53.348, 292.86, 1251.2, 0, 0, 1, 0
541, 1459421895112, 542, 1, 21.23, 57.155, 244.29, 874.0, 0, 0, 1, 0
542, 1459421895717, 543, 3, 21.28, 52.943, 274.29, 1099.4, 0, 0, 1, 0
543, 1459421896468, 543, 2, 21.56, 55.292, 240.00, 1002.8, 0, 0, 1, 0
544, 1459421899102, 546, 1, 21.23, 57.155, 247.14, 897.0, 0, 0, 1, 0
545, 1459421899833, 547, 3, 21.29, 52.943, 275.71, 1122.4, 0, 0, 1, 0
546, 1459421899862, 547, 2, 21.56, 55.292, 242.86, 1025.8, 0, 0, 1, 0
547, 1459421900703, 548, 4, 21.70, 53.348, 294.29, 1269.6, 0, 0, 1, 0
548, 1459421900942, 548, 4, 21.70, 53.348, 295.71, 1288.0, 0, 0, 1, 0
549, 1459421903072, 550, 3, 21.29, 52.983, 280.00, 1154.6, 0, 0, 1, 0
550, 1459421903576, 550, 2, 21.56, 55.252, 244.29, 1039.6, 0, 0, 1, 0
551, 1459421903716, 551, 1, 21.23, 57.155, 250.00, 920.0, 0, 0, 1, 0
552, 1459421903807, 551, 4, 21.71, 53.429, 297.14, 1311.0, 0, 0, 1, 0
553, 1459421907187, 554, 3, 21.28, 52.943, 280.00, 1168.4, 0, 0, 1, 0
554, 1459421907538, 554, 4, 21.72, 53.429, 300.00, 1320.2, 0, 0, 1, 0
555, 1459421907573, 554, 1, 21.23, 57.155, 250.00, 924.6, 0, 0, 1, 0
556, 1459421907960, 555, 2, 21.58, 55.211, 244.29, 1044.2, 0, 0, 1, 0
557, 1459421911177, 558, 3, 21.29, 52.903, 280.00, 1182.2, 0, 0, 1, 0
558, 1459421911402, 558, 4, 21.70, 53.591, 301.43, 1334.0, 0, 0, 1, 0
559, 1459421911431, 558, 2, 21.57, 55.252, 248.57, 1058.0, 0, 0, 1, 0
560, 1459421912054, 559, 1, 21.24, 57.155, 248.57, 933.8, 0, 0, 1, 0
561, 1459421915166, 562, 3, 21.28, 52.943, 281.43, 1186.8, 0, 0, 1, 0
562, 1459421915767, 563, 4, 21.71, 53.591, 302.86, 1329.4, 0, 0, 1, 0
563, 1459421916036, 563, 2, 21.56, 55.292, 247.14, 1062.6, 0, 0, 1, 0
564, 1459421916304, 563, 1, 21.24, 57.115, 250.00, 933.8, 0, 0, 1, 0
565, 1459421919651, 566, 2, 21.58, 55.252, 247.14, 1053.4, 0, 0, 1, 0
566, 1459421919882, 567, 4, 21.70, 53.551, 302.86, 1334.0, 0, 0, 1, 0
567, 1459421920024, 567, 1, 21.24, 57.115, 250.00, 938.4, 0, 0, 1, 0
568, 1459421920059, 567, 3, 21.29, 52.943, 281.43, 1196.0, 0, 0, 1, 0
569, 1459421923138, 570, 1, 21.25, 57.115, 251.43, 938.4, 0, 0, 1, 0
570, 1459421923387, 570, 3, 21.28, 52.943, 281.43, 1191.4, 0, 0, 1, 0
571, 1459421923640, 570, 2, 21.57, 55.252, 244.29, 1058.0, 0, 0, 1, 0
572, 1459421923747, 571, 4, 21.71, 53.510, 301.43, 1338.6, 0, 0, 1, 0
573, 1459421927254, 574, 2, 21.57, 55.252, 245.71, 1067.2, 0, 0, 1, 0
574, 1459421927627, 574, 3, 21.28, 52.903, 281.43, 1196.0, 0, 0, 1, 0
575, 1459421927736, 575, 4, 21.72, 53.469, 301.43, 1329.4, 0, 0, 1, 0
576, 1459421927877, 575, 1, 21.24, 57.115, 250.00, 938.4, 0, 0, 1, 0
577, 1459421931241, 578, 3, 21.29, 52.903, 280.00, 1191.4, 0, 0, 1, 0
578, 1459421931368, 578, 1, 21.25, 57.115, 250.00, 938.4, 0, 0, 1, 0
579, 1459421931503, 578, 2, 21.57, 55.211, 245.71, 1058.0, 0, 0, 1, 0
580, 1459421932102, 579, 4, 21.70, 53.429, 300.00, 1334.0, 0, 0, 1, 0
581, 1459421935341, 582, 4, 21.72, 53.510, 300.00, 1338.6, 0, 0, 1, 0
582, 1459421935481, 582, 3, 21.29, 53.024, 281.43, 1191.4, 0, 0, 1, 0
583, 1459421935982, 583, 1, 21.25, 57.115, 252.86, 938.4, 0, 0, 1, 0
584, 1459421936110, 583, 2, 21.58, 55.292, 250.00, 1062.6, 0, 0, 1, 0
585, 1459421939227, 586, 2, 21.58, 55.292, 248.57, 1062.6, 0, 0, 1, 0
586, 1459421939346, 586, 3, 21.29, 53.105, 281.43, 1191.4, 0, 0, 1, 0
587, 1459421939598, 586, 1, 21.26, 57.115, 250.00, 933.8, 0, 0, 1, 0
588, 1459421940082, 587, 4, 21.72, 53.469, 301.43, 1324.8, 0, 0, 1, 0
589, 1459421943212, 590, 1, 21.26, 57.115, 251.43, 933.8, 0, 0, 1, 0
590, 1459421943571, 590, 4, 21.72, 53.469, 302.86, 1338.6, 0, 0, 1, 0
591, 1459421943717, 591, 2, 21.57, 55.292, 247.14, 1067.2, 0, 0, 1, 0
592, 1459421943961, 591, 3, 21.30, 53.105, 280.00, 1177.6, 0, 0, 1, 0
593, 1459421947207, 594, 2, 21.57, 55.292, 247.14, 1058.0, 0, 0, 1, 0
594, 1459421947561, 594, 4, 21.73, 53.469, 297.14, 1320.2, 0, 0, 1, 0
595, 1459421947591, 594, 3, 21.30, 53.145, 281.43, 1196.0, 0, 0, 1, 0
596, 1459421948327, 595, 1, 21.25, 57.115, 248.57, 929.2, 0, 0, 1, 0
597, 1459421951316, 598, 3, 21.30, 53.145, 280.00, 1191.4, 0, 0, 1, 0
598, 1459421951572, 598, 2, 21.58, 55.252, 248.57, 1053.4, 0, 0, 1, 0
599, 1459421951942, 599, 1, 21.25, 57.115, 250.00, 929.2, 0, 0, 1, 0
600, 1459421952426, 599, 4, 21.72, 53.591, 300.00, 1329.4, 0, 0, 1, 0
601, 1459421955416, 602, 4, 21.72, 53.753, 301.43, 1324.8, 0, 0, 1, 0
602, 1459421955555, 602, 3, 21.31, 53.105, 281.43, 1200.6, 0, 0, 1, 0
603, 1459421955691, 603, 2, 21.58, 55.252, 245.71, 1048.8, 0, 0, 1, 0
604, 1459421955807, 603, 1, 21.26, 57.115, 248.57, 933.8, 0, 0, 1, 0
605, 1459421959178, 606, 2, 21.58, 55.252, 244.29, 1058.0, 0, 0, 1, 0
606, 1459421959531, 606, 4, 21.72, 53.794, 300.00, 1329.4, 0, 0, 1, 0
607, 1459421959788, 607, 1, 21.26, 57.115, 248.57, 920.0, 0, 0, 1, 0
608, 1459421959920, 607, 3, 21.31, 53.024, 281.43, 1191.4, 0, 0, 1, 0
609, 1459421963026, 610, 1, 21.26, 57.074, 250.00, 929.2, 0, 0, 1, 0
610, 1459421963156, 610, 2, 21.57, 55.252, 245.71, 1048.8, 0, 0, 1, 0
611, 1459421963645, 610, 4, 21.73, 53.834, 302.86, 1320.2, 0, 0, 1, 0
612, 1459421963793, 611, 3, 21.30, 52.903, 278.57, 1191.4, 0, 0, 1, 0
613, 1459421967136, 614, 4, 21.72, 53.834, 302.86, 1324.8, 0, 0, 1, 0
614, 1459421967177, 614, 3, 21.31, 52.943, 280.00, 1186.8, 0, 0, 1, 0
615, 1459421967521, 614, 2, 21.58, 55.211, 245.71, 1044.2, 0, 0, 1, 0
616, 1459421967766, 615, 1, 21.26, 57.074, 250.00, 929.2, 0, 0, 1, 0
617, 1459421971121, 618, 1, 21.26, 57.074, 250.00, 929.2, 0, 0, 1, 0
618, 1459421971375, 618, 4, 21.73, 53.794, 301.43, 1324.8, 0, 0, 1, 0
619, 1459421972023, 619, 3, 21.30, 53.024, 281.43, 1177.6, 0, 0, 1, 0
620, 1459421972137, 619, 2, 21.58, 55.252, 250.00, 1053.4, 0, 0, 1, 0
621, 1459421974986, 622, 1, 21.26, 57.074, 245.71, 924.6, 0, 0, 1, 0
622, 1459421975126, 622, 2, 21.58, 55.252, 245.71, 1044.2, 0, 0, 1, 0
623, 1459421975254, 622, 3, 21.31, 53.105, 280.00, 1177.6, 0, 0, 1, 0
624, 1459421975865, 623, 4, 21.73, 53.794, 301.43, 1324.8, 0, 0, 1, 0
625, 1459421979230, 626, 4, 21.73, 53.794, 300.00, 1315.6, 0, 0, 1, 0
626, 1459421979367, 626, 1, 21.26, 57.074, 248.57, 924.6, 0, 0, 1, 0
627, 1459421979485, 626, 3, 21.31, 53.024, 278.57, 1173.0, 0, 0, 1, 0
628, 1459421979741, 627, 2, 21.58, 55.252, 244.29, 1044.2, 0, 0, 1, 0
629, 1459421982970, 630, 4, 21.73, 53.753, 298.57, 1320.2, 0, 0, 1, 0
630, 1459421983000, 630, 2, 21.58, 55.252, 248.57, 1044.2, 0, 0, 1, 0
631, 1459421983849, 631, 3, 21.31, 53.024, 280.00, 1177.6, 0, 0, 1, 0
632, 1459421984091, 631, 1, 21.26, 57.074, 250.00, 924.6, 0, 0, 1, 0
633, 1459421987590, 634, 3, 21.31, 53.065, 280.00, 1173.0, 0, 0, 1, 0
634, 1459421987706, 635, 1, 21.26, 57.074, 248.57, 929.2, 0, 0, 1, 0
635, 1459421987734, 635, 2, 21.58, 55.252, 245.71, 1048.8, 0, 0, 1, 0
636, 1459421987960, 635, 4, 21.73, 53.712, 301.43, 1315.6, 0, 0, 1, 0
637, 1459421991200, 638, 4, 21.74, 53.551, 302.86, 1320.2, 0, 0, 1, 0
638, 1459421991230, 638, 3, 21.32, 53.024, 278.57, 1177.6, 0, 0, 1, 0
639, 1459421995315, 642, 2, 21.58, 55.211, 245.71, 1048.8, 0, 0, 1, 0
640, 1459421995440, 642, 4, 21.74, 53.510, 302.86, 1311.0, 0, 0, 1, 0
641, 1459421995556, 642, 2, 21.58, 55.252, 235.71, 984.4, 0, 0, 1, 0
642, 1459421995802, 643, 1, 21.26, 57.074, 248.57, 929.2, 0, 0, 1, 0
643, 1459421995964, 643, 3, 21.32, 52.943, 277.14, 1173.0, 0, 0, 1, 0
644, 1459421996291, 643, 1, 21.26, 57.074, 247.14, 924.6, 1, 0, 1, 0
645, 1459421999055, 646, 4, 21.74, 53.672, 295.71, 1306.4, 1, 1, 1, 0
646, 1459421999176, 646, 2, 21.58, 55.252, 241.43, 1012.0, 1, 1, 1, 0
647, 1459421999405, 646, 1, 21.27, 57.074, 248.57, 915.4, 1, 1, 1, 0
648, 1459421999804, 647, 3, 21.32, 52.903, 278.57, 1168.4, 1, 1, 1, 0
649, 1459422003145, 650, 1, 21.26, 57.074, 248.57, 924.6, 1, 1, 1, 0
650, 1459422003542, 650, 3, 21.32, 52.903, 278.57, 1163.8, 1, 1, 1, 0
651, 1459422003792, 651, 2, 21.59, 55.252, 240.00, 1007.4, 1, 1, 1, 0
652, 1459422003920, 651, 4, 21.74, 54.158, 294.29, 1297.2, 1, 1, 1, 0
653, 1459422007261, 654, 1, 21.27, 57.115, 248.57, 920.0, 1, 1, 1, 0
654, 1459422007525, 654, 4, 21.76, 54.077, 297.14, 1306.4, 1, 1, 1, 0
655, 1459422007775, 655, 2, 21.60, 55.211, 240.00, 1035.0, 1, 1, 1, 0
656, 1459422008154, 655, 3, 21.32, 52.862, 278.57, 1163.8, 1, 1, 1, 0
657, 1459422011006, 658, 4, 21.76, 53.956, 292.86, 1283.4, 1, 1, 1, 0
658, 1459422011125, 658, 1, 21.27, 57.074, 248.57, 920.0, 1, 1, 1, 0
659, 1459422011154, 658, 3, 21.33, 52.862, 277.14, 1163.8, 1, 1, 1, 0
660, 1459422011265, 658, 2, 21.58, 55.211, 240.00, 1002.8, 1, 1, 1, 0
661, 1459422015115, 662, 1, 21.26, 57.074, 248.57, 920.0, 1, 1, 1, 0
662, 1459422015374, 662, 3, 21.32, 52.822, 277.14, 1168.4, 1, 1, 1, 0
663, 1459422015870, 663, 2, 21.58, 55.211, 240.00, 1012.0, 1, 1, 1, 0
664, 1459422015994, 663, 4, 21.76, 53.996, 295.71, 1283.4, 1, 1, 1, 0
665, 1459422019601, 666, 2, 21.59, 55.211, 241.43, 1012.0, 1, 1, 1, 0
666, 1459422019631, 666, 3, 21.32, 52.862, 277.14, 1168.4, 1, 1, 1, 0
667, 1459422019730, 667, 1, 21.26, 57.074, 248.57, 920.0, 1, 1, 1, 0
668, 1459422019974, 667, 4, 21.78, 53.996, 294.29, 1292.6, 1, 1, 1, 0
669, 1459422023215, 670, 2, 21.59, 55.211, 247.14, 1048.8, 1, 1, 1, 0
670, 1459422023339, 670, 4, 21.79, 53.915, 298.57, 1301.8, 1, 1, 1, 0
671, 1459422023369, 670, 3, 21.31, 52.903, 277.14, 1159.2, 1, 1, 1, 0
672, 1459422023599, 670, 1, 21.26, 57.074, 248.57, 920.0, 1, 1, 1, 0
673, 1459422027213, 674, 1, 21.28, 57.074, 247.14, 920.0, 1, 1, 1, 0
674, 1459422027954, 675, 4, 21.79, 53.915, 294.29, 1274.2, 1, 1, 1, 0
675, 1459422027983, 675, 3, 21.32, 52.903, 278.57, 1154.6, 1, 1, 1, 0
676, 1459422028205, 675, 2, 21.60, 55.211, 240.00, 998.2, 1, 1, 1, 0
677, 1459422031315, 678, 1, 21.28, 57.074, 247.14, 920.0, 1, 1, 1, 0
678, 1459422031944, 679, 4, 21.79, 53.874, 294.29, 1283.4, 1, 1, 1, 0
679, 1459422031973, 679, 3, 21.32, 52.862, 277.14, 1159.2, 1, 1, 1, 0
680, 1459422032194, 679, 2, 21.60, 55.211, 240.00, 975.2, 1, 1, 1, 0
681, 1459422035678, 682, 1, 21.27, 57.115, 248.57, 915.4, 1, 1, 1, 0
682, 1459422035808, 683, 4, 21.80, 53.753, 294.29, 1288.0, 1, 1, 1, 0
683, 1459422035836, 683, 3, 21.32, 52.862, 277.14, 1159.2, 1, 1, 1, 0
684, 1459422037300, 684, 2, 21.61, 55.211, 238.57, 998.2, 1, 1, 1, 0
685, 1459422039415, 686, 2, 21.60, 55.211, 240.00, 998.2, 1, 1, 1, 0
686, 1459422039525, 686, 1, 21.28, 57.115, 247.14, 920.0, 1, 1, 1, 0
687, 1459422039918, 687, 3, 21.32, 52.862, 278.57, 1163.8, 1, 1, 1, 0
688, 1459422042903, 690, 4, 21.80, 53.794, 292.86, 1292.6, 1, 1, 1, 0
689, 1459422043629, 690, 1, 21.28, 57.115, 248.57, 920.0, 1, 1, 1, 0
690, 1459422043659, 690, 4, 21.80, 53.874, 292.86, 1292.6, 1, 1, 1, 0
691, 1459422043799, 691, 3, 21.32, 52.862, 278.57, 1163.8, 1, 1, 1, 0
692, 1459422043897, 691, 2, 21.61, 55.211, 244.29, 1021.2, 1, 1, 1, 0
974, 1459422327520, 974, 1, 21.44, 57.479, 240.00, 823.4, 1, 1, 1, 0
975, 1459422327822, 975, 4, 21.99, 54.361, 280.00, 1154.6, 1, 1, 1, 0
976, 1459422327852, 975, 3, 21.38, 53.105, 264.29, 1021.2, 1, 1, 1, 0
977, 1459422331069, 978, 3, 21.38, 53.024, 260.00, 984.4, 1, 1, 1, 0
1017, 1459422371523, 1018, 1, 21.46, 57.398, 235.71, 800.4, 1, 1, 1, 0
1018, 1459422371557, 1018, 2, 21.64, 55.737, 227.14, 864.8, 1, 1, 1, 0
1019, 1459422371948, 1019, 3, 21.37, 53.024, 254.29, 956.8, 1, 1, 1, 0
1020, 1459422372201, 1019, 4, 21.98, 53.874, 278.57, 1122.4, 1, 1, 1, 0
1021, 1459422375764, 1023, 1, 21.46, 57.722, 235.71, 814.2, 1, 1, 1, 0
1022, 1459422375941, 1023, 4, 21.98, 53.834, 278.57, 1145.4, 1, 1, 1, 0
1023, 1459422376047, 1023, 2, 21.64, 55.859, 227.14, 883.2, 1, 1, 1, 0
1024, 1459422376076, 1023, 3, 21.37, 53.065, 255.71, 970.6, 1, 1, 1, 0
1025, 1459422379036, 1026, 2, 21.66, 55.859, 225.71, 869.4, 1, 1, 1, 0
1026, 1459422379181, 1026, 4, 21.99, 53.794, 281.43, 1127.0, 1, 1, 1, 0
1027, 1459422379792, 1027, 3, 21.37, 53.024, 255.71, 947.6, 1, 1, 1, 0
1028, 1459422379878, 1027, 1, 21.46, 57.843, 234.29, 800.4, 1, 1, 1, 0
1029, 1459422383108, 1030, 1, 21.46, 57.884, 237.14, 823.4, 1, 1, 1, 0
1030, 1459422383276, 1030, 2, 21.65, 55.819, 227.14, 901.6, 1, 1, 1, 0
1031, 1459422383548, 1030, 4, 21.99, 53.794, 282.86, 1163.8, 1, 1, 1, 0
1032, 1459422383657, 1030, 3, 21.37, 53.227, 260.00, 993.6, 1, 1, 1, 0
1033, 1459422387224, 1034, 1, 21.46, 57.803, 242.86, 864.8, 1, 1, 1, 0
1034, 1459422387285, 1034, 4, 21.98, 53.834, 291.43, 1228.2, 1, 1, 1, 0
1035, 1459422387637, 1034, 3, 21.37, 53.145, 271.43, 1058.0, 1, 1, 1, 0
1036, 1459422390247, 1037, 2, 21.65, 55.859, 238.57, 961.4, 1, 1, 1, 0
1037, 1459422390986, 1038, 2, 21.65, 55.859, 238.57, 998.2, 1, 1, 1, 0
1038, 1459422391377, 1038, 3, 21.37, 53.065, 268.57, 1076.4, 1, 1, 1, 0
1039, 1459422391463, 1038, 1, 21.45, 57.763, 245.71, 874.0, 1, 1, 1, 0
1040, 1459422391766, 1039, 4, 21.99, 53.753, 291.43, 1228.2, 1, 1, 1, 0
1041, 1459422395131, 1042, 4, 21.98, 53.753, 274.29, 1108.6, 1, 1, 1, 0
1042, 1459422395452, 1042, 1, 21.45, 57.722, 232.86, 791.2, 1, 1, 1, 0
1043, 1459422395726, 1043, 2, 21.65, 55.778, 221.43, 846.4, 1, 1, 1, 0
1044, 1459422395991, 1043, 3, 21.37, 53.024, 252.86, 943.0, 1, 1, 1, 0
1045, 1459422399340, 1046, 2, 21.64, 55.778, 227.14, 897.0, 1, 1, 1, 0
1046, 1459422399870, 1047, 4, 21.98, 53.672, 280.00, 1168.4, 1, 1, 1, 0
1047, 1459422399981, 1047, 3, 21.38, 52.983, 258.57, 979.8, 1, 1, 1, 0
1048, 1459422400193, 1047, 1, 21.44, 57.763, 235.71, 823.4, 1, 1, 1, 0
1049, 1459422403087, 1050, 3, 21.38, 52.983, 267.14, 1062.6, 1, 1, 1, 0
1050, 1459422403331, 1050, 2, 21.65, 55.778, 235.71, 975.2, 1, 1, 1, 0
1051, 1459422403610, 1050, 4, 21.99, 53.672, 292.86, 1251.2, 1, 1, 1, 0
1052, 1459422403807, 1051, 1, 21.44, 57.763, 242.86, 887.8, 1, 1, 1, 0
1053, 1459422407547, 1054, 1, 21.44, 57.843, 250.00, 924.6, 1, 1, 1, 0
1054, 1459422407577, 1054, 2, 21.65, 55.737, 238.57, 1039.6, 1, 1, 1, 0
1055, 1459422407702, 1055, 3, 21.38, 53.105, 277.14, 1150.0, 1, 1, 1, 0
1056, 1459422407974, 1055, 4, 21.98, 53.753, 298.57, 1315.6, 1, 1, 1, 0
1057, 1459422411560, 1058, 2, 21.64, 55.778, 247.14, 1058.0, 1, 1, 1, 0
1058, 1459422411692, 1059, 3, 21.38, 53.024, 278.57, 1163.8, 1, 1, 1, 0
1059, 1459422412037, 1059, 1, 21.45, 57.965, 250.00, 938.4, 1, 1, 1, 0
1060, 1459422412205, 1059, 4, 21.98, 53.794, 302.86, 1334.0, 1, 1, 1, 0
1061, 1459422415277, 1062, 1, 21.46, 58.046, 250.00, 933.8, 1, 1, 1, 0
1062, 1459422415556, 1062, 3, 21.38, 53.024, 278.57, 1159.2, 1, 1, 1, 0
1063, 1459422415945, 1063, 4, 21.98, 53.834, 297.14, 1324.8, 1, 1, 1, 0
1064, 1459422416175, 1063, 2, 21.65, 55.737, 244.29, 1048.8, 1, 1, 1, 0
1065, 1459422419060, 1066, 4, 21.98, 53.794, 297.14, 1315.6, 1, 1, 1, 0
1066, 1459422419392, 1066, 1, 21.45, 57.925, 248.57, 920.0, 1, 1, 1, 0
1067, 1459422419665, 1066, 2, 21.66, 55.697, 244.29, 1030.4, 1, 1, 1, 0
1068, 1459422419796, 1067, 3, 21.38, 53.227, 277.14, 1140.8, 1, 1, 1, 0
1069, 1459422422925, 1070, 4, 21.98, 53.753, 294.29, 1311.0, 1, 1, 1, 0
1070, 1459422423655, 1070, 2, 21.65, 55.737, 242.86, 1039.6, 1, 1, 1, 0
1071, 1459422423757, 1071, 1, 21.46, 57.843, 248.57, 933.8, 1, 1, 1, 0
1072, 1459422423800, 1071, 3, 21.38, 53.348, 277.14, 1150.0, 1, 1, 1, 0
1073, 1459422427516, 1074, 3, 21.38, 53.267, 280.00, 1145.4, 1, 1, 1, 0
1074, 1459422427644, 1074, 2, 21.65, 55.737, 242.86, 1039.6, 1, 1, 1, 0
1075, 1459422428000, 1075, 1, 21.46, 57.803, 251.43, 924.6, 1, 1, 1, 0
1076, 1459422431790, 1079, 4, 21.98, 53.712, 295.71, 1311.0, 1, 1, 1, 0
1077, 1459422431865, 1079, 1, 21.47, 57.843, 248.57, 929.2, 1, 1, 1, 0
1078, 1459422431894, 1079, 2, 21.64, 55.697, 242.86, 1030.4, 1, 1, 1, 0
1079, 1459422432130, 1079, 3, 21.38, 53.186, 277.14, 1145.4, 1, 1, 1, 0
1080, 1459422432160, 1079, 4, 21.98, 53.712, 297.14, 1306.4, 1, 1, 1, 0
1081, 1459422435121, 1082, 3, 21.39, 53.307, 278.57, 1163.8, 1, 1, 1, 0
1082, 1459422435365, 1082, 2, 21.65, 55.697, 244.29, 1044.2, 1, 1, 1, 0
1083, 1459422435730, 1083, 1, 21.47, 57.763, 250.00, 938.4, 1, 1, 1, 0
1084, 1459422439100, 1086, 3, 21.38, 53.389, 278.57, 1159.2, 1, 1, 1, 0
1085, 1459422439250, 1086, 4, 21.99, 53.712, 300.00, 1334.0, 1, 1, 1, 0
1086, 1459422439593, 1086, 1, 21.48, 57.843, 251.43, 943.0, 1, 1, 1, 0
1087, 1459422439621, 1086, 2, 21.66, 55.697, 248.57, 1058.0, 1, 1, 1, 0
1088, 1459422439865, 1087, 4, 21.98, 53.672, 301.43, 1352.4, 1, 1, 1, 0
1089, 1459422443209, 1090, 2, 21.66, 55.737, 245.71, 1058.0, 1, 1, 1, 0
1090, 1459422443239, 1090, 4, 21.99, 53.591, 302.86, 1352.4, 1, 1, 1, 0
1091, 1459422443340, 1090, 3, 21.38, 53.227, 281.43, 1168.4, 1, 1, 1, 0
1092, 1459422443700, 1091, 1, 21.47, 57.803, 251.43, 943.0, 1, 1, 1, 0
1093, 1459422447199, 1094, 2, 21.67, 55.697, 247.14, 1071.8, 1, 1, 1, 0
1094, 1459422447314, 1094, 1, 21.49, 57.803, 251.43, 947.6, 1, 1, 1, 0
1095, 1459422447455, 1094, 3, 21.38, 53.186, 280.00, 1186.8, 1, 1, 1, 0
1096, 1459422447834, 1095, 4, 22.00, 53.510, 298.57, 1347.8, 1, 1, 1, 0
1097, 1459422450949, 1098, 4, 22.00, 53.551, 301.43, 1347.8, 1, 1, 1, 0
1098, 1459422451320, 1098, 3, 21.38, 53.105, 281.43, 1182.2, 1, 1, 1, 0
1099, 1459422451439, 1098, 2, 21.66, 55.737, 245.71, 1067.2, 1, 1, 1, 0
1100, 1459422451683, 1099, 1, 21.49, 57.722, 251.43, 943.0, 1, 1, 1, 0
1101, 1459422455169, 1102, 1, 21.49, 57.722, 251.43, 947.6, 1, 1, 1, 0
1102, 1459422455199, 1102, 4, 21.99, 53.551, 302.86, 1352.4, 1, 1, 1, 0
1103, 1459422455554, 1102, 2, 21.66, 55.737, 247.14, 1076.4, 1, 1, 1, 0
1104, 1459422455936, 1103, 3, 21.38, 53.024, 280.00, 1191.4, 1, 1, 1, 0
1105, 1459422459159, 1106, 1, 21.50, 57.722, 252.86, 956.8, 1, 1, 1, 0
1106, 1459422459189, 1106, 4, 21.99, 53.591, 300.00, 1352.4, 1, 1, 1, 0
1107, 1459422459798, 1107, 2, 21.65, 55.737, 248.57, 1081.0, 1, 1, 1, 0
1108, 1459422459926, 1107, 3, 21.38, 53.065, 282.86, 1191.4, 1, 1, 1, 0
1109, 1459422463044, 1110, 4, 21.99, 53.551, 302.86, 1361.6, 1, 1, 1, 0
1110, 1459422463524, 1110, 1, 21.50, 57.803, 252.86, 947.6, 1, 1, 1, 0
1111, 1459422463786, 1111, 2, 21.66, 55.697, 248.57, 1076.4, 1, 1, 1, 0
1112, 1459422463914, 1111, 3, 21.38, 53.105, 282.86, 1196.0, 1, 1, 1, 0
1113, 1459422467657, 1114, 3, 21.39, 53.186, 281.43, 1196.0, 1, 1, 1, 0
1114, 1459422467893, 1115, 1, 21.50, 57.884, 252.86, 952.2, 1, 1, 1, 0
1115, 1459422467921, 1115, 4, 21.99, 53.510, 298.57, 1347.8, 1, 1, 1, 0
1116, 1459422468263, 1115, 2, 21.66, 55.737, 248.57, 1076.4, 1, 1, 1, 0
1117, 1459422471003, 1118, 2, 21.66, 55.737, 247.14, 1071.8, 1, 1, 1, 0
1118, 1459422471388, 1118, 4, 22.00, 53.469, 301.43, 1352.4, 1, 1, 1, 0
1119, 1459422471493, 1118, 1, 21.50, 57.884, 252.86, 947.6, 1, 1, 1, 0
1120, 1459422472000, 1119, 3, 21.38, 53.186, 281.43, 1196.0, 1, 1, 1, 0
1121, 1459422474990, 1122, 3, 21.40, 53.105, 281.43, 1191.4, 1, 1, 1, 0
1122, 1459422475368, 1122, 2, 21.66, 55.737, 244.29, 1058.0, 1, 1, 1, 0
1123, 1459422475628, 1122, 4, 22.00, 53.510, 300.00, 1343.2, 1, 1, 1, 0
1124, 1459422475858, 1123, 1, 21.50, 57.722, 251.43, 938.4, 1, 1, 1, 0
1125, 1459422479118, 1126, 4, 22.00, 53.510, 300.00, 1338.6, 1, 1, 1, 0
1126, 1459422479230, 1126, 3, 21.39, 53.065, 282.86, 1191.4, 1, 1, 1, 0
1127, 1459422479597, 1126, 1, 21.50, 57.682, 251.43, 933.8, 1, 1, 1, 0
1128, 1459422479858, 1127, 2, 21.67, 55.737, 245.71, 1058.0, 1, 1, 1, 0
1129, 1459422483088, 1130, 1, 21.50, 57.763, 250.00, 938.4, 1, 1, 1, 0
1130, 1459422483219, 1130, 3, 21.39, 53.105, 281.43, 1186.8, 1, 1, 1, 0
1131, 1459422483858, 1131, 4, 22.00, 53.510, 301.43, 1343.2, 1, 1, 1, 0
1132, 1459422483972, 1131, 2, 21.67, 55.737, 244.29, 1062.6, 1, 1, 1, 0
1133, 1459422487209, 1134, 3, 21.40, 53.065, 280.00, 1191.4, 1, 1, 1, 0
1134, 1459422487463, 1134, 2, 21.67, 55.697, 245.71, 1058.0, 1, 1, 1, 0
1135, 1459422487492, 1134, 4, 22.00, 53.510, 300.00, 1343.2, 1, 1, 1, 0
1136, 1459422487828, 1135, 1, 21.50, 57.722, 251.43, 943.0, 1, 1, 1, 0
1137, 1459422491587, 1138, 4, 22.00, 53.551, 297.14, 1334.0, 1, 1, 1, 0
1138, 1459422491699, 1139, 3, 21.39, 53.105, 281.43, 1196.0, 1, 1, 1, 0
1139, 1459422491943, 1139, 1, 21.50, 57.884, 250.00, 924.6, 1, 1, 1, 0
1140, 1459422491972, 1139, 2, 21.67, 55.697, 248.57, 1062.6, 1, 1, 1, 0
1141, 1459422495182, 1142, 1, 21.50, 57.843, 251.43, 929.2, 1, 1, 1, 0
1142, 1459422495439, 1142, 3, 21.40, 53.186, 281.43, 1186.8, 1, 1, 1, 0
1143, 1459422495702, 1143, 4, 22.00, 53.510, 297.14, 1334.0, 1, 1, 1, 0
1144, 1459422496067, 1143, 2, 21.67, 55.697, 247.14, 1044.2, 1, 1, 1, 0
1145, 1459422499058, 1146, 2, 21.66, 55.697, 245.71, 1053.4, 1, 1, 1, 0
1146, 1459422499179, 1146, 3, 21.40, 53.267, 278.57, 1191.4, 1, 1, 1, 0
1147, 1459422499568, 1146, 4, 22.00, 53.510, 300.00, 1324.8, 1, 1, 1, 0
1148, 1459422500172, 1147, 1, 21.50, 57.884, 250.00, 938.4, 1, 1, 1, 0
1149, 1459422503293, 1150, 3, 21.40, 53.227, 281.43, 1191.4, 1, 1, 1, 0
1150, 1459422503433, 1150, 4, 22.01, 53.551, 302.86, 1343.2, 1, 1, 1, 0
1151, 1459422503540, 1150, 1, 21.50, 57.884, 251.43, 933.8, 1, 1, 1, 0
1152, 1459422503569, 1150, 2, 21.67, 55.737, 244.29, 1048.8, 1, 1, 1, 0
1153, 1459422507172, 1154, 4, 22.01, 53.510, 298.57, 1329.4, 1, 1, 1, 0
1154, 1459422507268, 1154, 1, 21.51, 57.884, 251.43, 929.2, 1, 1, 1, 0
1155, 1459422507421, 1154, 3, 21.40, 53.267, 281.43, 1186.8, 1, 1, 1, 0
1156, 1459422509892, 1157, 2, 21.66, 55.737, 242.86, 1044.2, 1, 1, 1, 0
1157, 1459422511161, 1158, 4, 22.00, 53.469, 300.00, 1320.2, 1, 1, 1, 0
1158, 1459422511506, 1158, 1, 21.50, 57.884, 252.86, 938.4, 1, 1, 1, 0
1159, 1459422511639, 1158, 3, 21.40, 53.267, 284.29, 1191.4, 1, 1, 1, 0
1160, 1459422511759, 1159, 2, 21.67, 55.697, 245.71, 1053.4, 1, 1, 1, 0
1161, 1459422515237, 1162, 1, 21.50, 57.722, 252.86, 943.0, 1, 1, 1, 0
1162, 1459422515622, 1162, 2, 21.67, 55.616, 247.14, 1053.4, 1, 1, 1, 0
1163, 1459422515753, 1163, 3, 21.41, 53.186, 282.86, 1191.4, 1, 1, 1, 0
1164, 1459422515781, 1163, 4, 22.01, 53.551, 301.43, 1334.0, 1, 1, 1, 0
1165, 1459422519236, 1166, 2, 21.67, 55.616, 245.71, 1025.8, 1, 1, 1, 0
1166, 1459422519609, 1166, 3, 21.40, 53.186, 281.43, 1177.6, 1, 1, 1, 0
1167, 1459422519851, 1167, 1, 21.49, 57.682, 250.00, 910.8, 1, 1, 1, 0
1168, 1459422519881, 1167, 4, 22.00, 53.551, 300.00, 1320.2, 1, 1, 1, 0
1169, 1459422522967, 1170, 1, 21.50, 57.641, 248.57, 901.6, 1, 1, 1, 0
1170, 1459422523002, 1170, 2, 21.68, 55.616, 248.57, 1044.2, 1, 1, 1, 0
1171, 1459422523371, 1170, 4, 22.00, 53.510, 298.57, 1311.0, 1, 1, 1, 0
1172, 1459422523973, 1171, 3, 21.39, 53.227, 280.00, 1159.2, 1, 1, 1, 0
1173, 1459422527361, 1174, 4, 22.01, 53.672, 298.57, 1292.6, 1, 1, 1, 0
1174, 1459422527464, 1174, 3, 21.40, 53.227, 275.71, 1159.2, 1, 1, 1, 0
1175, 1459422527706, 1175, 1, 21.50, 57.803, 248.57, 887.8, 1, 1, 1, 0
1176, 1459422527967, 1175, 2, 21.66, 55.697, 245.71, 1044.2, 1, 1, 1, 0
1177, 1459422531071, 1178, 1, 21.48, 57.884, 247.14, 883.2, 1, 1, 1, 0
1178, 1459422531328, 1178, 3, 21.40, 53.267, 280.00, 1150.0, 1, 1, 1, 0
1179, 1459422531358, 1178, 4, 22.01, 53.753, 298.57, 1283.4, 1, 1, 1, 0
1180, 1459422531832, 1179, 2, 21.67, 55.737, 245.71, 1021.2, 1, 1, 1, 0
1181, 1459422535072, 1182, 2, 21.68, 55.737, 242.86, 1016.6, 1, 1, 1, 0
1182, 1459422535192, 1182, 3, 21.40, 53.186, 280.00, 1136.2, 1, 1, 1, 0
1183, 1459422535811, 1183, 1, 21.49, 57.763, 247.14, 878.6, 1, 1, 1, 0
1184, 1459422536091, 1183, 4, 22.00, 53.712, 294.29, 1265.0, 1, 1, 1, 0
1185, 1459422539331, 1186, 4, 22.01, 53.753, 284.29, 1219.0, 1, 1, 1, 0
1186, 1459422539558, 1186, 3, 21.39, 53.267, 275.71, 1113.2, 1, 1, 1, 0
1187, 1459422539811, 1187, 2, 21.67, 55.737, 237.14, 961.4, 1, 1, 1, 0
1188, 1459422540676, 1187, 1, 21.48, 57.682, 242.86, 855.6, 1, 1, 1, 0
1189, 1459422542915, 1190, 1, 21.49, 57.600, 242.86, 841.8, 1, 1, 1, 0
1190, 1459422543172, 1190, 3, 21.40, 53.348, 270.00, 1062.6, 1, 1, 1, 0
1191, 1459422543570, 1190, 4, 22.01, 53.672, 288.57, 1209.8, 1, 1, 1, 0
1192, 1459422544176, 1191, 2, 21.68, 55.778, 232.86, 920.0, 1, 1, 1, 0
1193, 1459422546935, 1194, 4, 22.00, 53.712, 280.00, 1117.8, 1, 1, 1, 0
1194, 1459422547542, 1194, 2, 21.67, 55.697, 221.43, 851.0, 1, 1, 1, 0
1195, 1459422547905, 1195, 1, 21.48, 57.682, 232.86, 777.4, 1, 1, 1, 0
1196, 1459422548037, 1195, 3, 21.40, 53.227, 257.14, 956.8, 1, 1, 1, 0
1197, 1459422551277, 1198, 3, 21.41, 53.227, 252.86, 933.8, 1, 1, 1, 0
1198, 1459422551406, 1198, 2, 21.68, 55.697, 218.57, 814.2, 1, 1, 1, 0
1199, 1459422551907, 1199, 1, 21.49, 57.641, 228.57, 754.4, 1, 1, 1, 0
1200, 1459422551936, 1199, 4, 22.00, 53.672, 272.86, 1076.4, 1, 1, 1, 0
1201, 1459422555392, 1202, 3, 21.40, 53.227, 255.71, 966.0, 1, 1, 1, 0
5158, 1459431984101, 1871, 2, 22.36, 54.361, 300.00, 1527.2, 0, 0, 1, 0
5159, 1459431984150, 1871, 3, 22.08, 52.214, 321.43, 1481.2, 0, 0, 1, 0
5160, 1459431984830, 1872, 2, 22.36, 54.361, 292.86, 1522.6, 0, 0, 1, 0
5161, 1459431986321, 1874, 2, 22.38, 54.361, 298.57, 1513.4, 0, 0, 1, 0
5162, 1459431986561, 1874, 2, 22.36, 54.361, 298.57, 1518.0, 0, 0, 1, 0
5163, 1459431987097, 1874, 2, 22.38, 54.361, 298.57, 1513.4, 0, 0, 1, 0
5164, 1459431987540, 1875, 2, 22.38, 54.361, 300.00, 1513.4, 0, 0, 1, 0
5165, 1459431987656, 1875, 2, 22.37, 54.361, 300.00, 1513.4, 0, 0, 1, 0
5166, 1459431987706, 1875, 4, 22.54, 52.862, 341.43, 1683.6, 0, 0, 1, 0
5167, 1459431988856, 1876, 1, 22.02, 56.304, 278.57, 1104.0, 0, 0, 1, 0
5168, 1459431988895, 1876, 2, 22.37, 54.361, 300.00, 1513.4, 0, 0, 1, 0
5169, 1459431989506, 1877, 3, 22.08, 52.214, 321.43, 1481.2, 0, 0, 1, 0
5170, 1459431989746, 1877, 3, 22.08, 52.173, 320.00, 1472.0, 0, 0, 1, 0
5171, 1459431990236, 1878, 3, 22.08, 52.214, 320.00, 1472.0, 0, 0, 1, 0
5172, 1459431990351, 1878, 3, 22.10, 52.214, 318.57, 1472.0, 0, 0, 1, 0
5173, 1459431990466, 1878, 3, 22.08, 52.214, 318.57, 1472.0, 0, 0, 1, 0
5174, 1459431990581, 1878, 3, 22.08, 52.214, 321.43, 1467.4, 0, 0, 1, 0
5175, 1459431990696, 1878, 3, 22.08, 52.173, 320.00, 1458.2, 0, 0, 1, 0
5488, 1459432111729, 1999, 1, 21.98, 56.345, 262.86, 998.2, 0, 0, 1, 0
5489, 1459432111913, 1999, 1, 22.00, 56.345, 261.43, 989.0, 0, 0, 1, 0
5490, 1459432112154, 1999, 1, 21.98, 56.345, 264.29, 993.6, 0, 0, 1, 0
5491, 1459432112454, 2000, 3, 22.09, 52.214, 298.57, 1320.2, 0, 0, 1, 0
5492, 1459432112846, 2000, 1, 21.99, 56.345, 261.43, 984.4, 0, 0, 1, 0
5493, 1459432113259, 2001, 3, 22.07, 52.214, 301.43, 1315.6, 0, 0, 1, 0
5494, 1459432113509, 2001, 1, 21.98, 56.345, 260.00, 979.8, 0, 0, 1, 0
5495, 1459432113573, 2001, 2, 22.36, 54.441, 280.00, 1361.6, 0, 0, 1, 0
5496, 1459432113748, 2001, 1, 21.99, 56.345, 261.43, 984.4, 0, 0, 1, 0
5497, 1459432113812, 2001, 2, 22.37, 54.441, 280.00, 1357.0, 0, 0, 1, 0
5498, 1459432113939, 2001, 3, 22.07, 52.214, 300.00, 1320.2, 0, 0, 1, 0
5499, 1459432114431, 2002, 2, 22.36, 54.441, 280.00, 1361.6, 0, 0, 1, 0
5500, 1459432115087, 2002, 1, 22.00, 56.345, 260.00, 984.4, 0, 0, 1, 0
5501, 1459432115417, 2003, 2, 22.37, 54.441, 281.43, 1357.0, 0, 0, 1, 0
5502, 1459432115479, 2003, 1, 21.98, 56.345, 261.43, 984.4, 0, 0, 1, 0
5503, 1459432115533, 2003, 2, 22.36, 54.401, 280.00, 1352.4, 0, 0, 1, 0
5504, 1459432115897, 2003, 2, 22.36, 54.401, 280.00, 1352.4, 0, 0, 1, 0
5505, 1459432115983, 2003, 4, 22.54, 52.862, 321.43, 1508.8, 0, 0, 1, 0
5506, 1459432116728, 2004, 1, 21.96, 56.345, 261.43, 989.0, 0, 0, 1, 0
5507, 1459432116762, 2004, 2, 22.36, 54.441, 282.86, 1347.8, 0, 0, 1, 0
5508, 1459432117708, 2005, 1, 21.99, 56.345, 261.43, 984.4, 0, 0, 1, 0
5509, 1459432117749, 2005, 4, 22.54, 52.822, 320.00, 1504.2, 0, 0, 1, 0
5510, 1459432118837, 2006, 4, 22.54, 52.822, 320.00, 1504.2, 0, 0, 1, 0
5511, 1459432119073, 2006, 1, 21.98, 56.345, 258.57, 984.4, 0, 0, 1, 0
5512, 1459432119729, 2007, 4, 22.54, 52.862, 320.00, 1504.2, 0, 0, 1, 0
5513, 1459432120288, 2008, 3, 22.07, 52.214, 300.00, 1320.2, 0, 0, 1, 0
5514, 1459432120319, 2008, 4, 22.53, 52.862, 321.43, 1508.8, 0, 0, 1, 0
5515, 1459432120529, 2008, 3, 22.07, 52.214, 301.43, 1315.6, 0, 0, 1, 0
5516, 1459432121034, 2008, 3, 22.07, 52.173, 298.57, 1311.0, 0, 0, 1, 0
5517, 1459432121258, 2009, 3, 22.09, 52.173, 300.00, 1311.0, 0, 0, 1, 0
5518, 1459432121307, 2009, 4, 22.54, 52.862, 321.43, 1504.2, 0, 0, 1, 0
5519, 1459432121873, 2009, 3, 22.08, 52.173, 300.00, 1301.8, 0, 0, 1, 0
5520, 1459432122283, 2010, 3, 22.07, 52.173, 300.00, 1301.8, 0, 0, 1, 0
5521, 1459432122480, 2010, 3, 22.08, 52.214, 298.57, 1297.2, 0, 0, 1, 0
5522, 1459432123241, 2011, 2, 22.36, 54.441, 282.86, 1347.8, 0, 0, 1, 0
5523, 1459432126928, 2014, 1, 21.98, 56.345, 258.57, 984.4, 0, 0, 1, 0
5524, 1459432127537, 2015, 4, 22.54, 52.862, 321.43, 1504.2, 0, 0, 1, 0
5525, 1459432127652, 2015, 4, 22.54, 52.862, 320.00, 1508.8, 0, 0, 1, 0
5526, 1459432127792, 2015, 1, 22.01, 56.386, 262.86, 984.4, 0, 0, 1, 0
5527, 1459432127833, 2015, 3, 22.08, 52.214, 298.57, 1297.2, 0, 0, 1, 0
5528, 1459432128032, 2015, 1, 21.98, 56.345, 260.00, 984.4, 0, 0, 1, 0
5529, 1459432128221, 2016, 2, 22.36, 54.401, 278.57, 1343.2, 0, 0, 1, 0
5530, 1459432128681, 2016, 4, 22.54, 52.862, 322.86, 1513.4, 0, 0, 1, 0
5531, 1459432128882, 2016, 4, 22.54, 52.862, 322.86, 1518.0, 0, 0, 1, 0
5532, 1459432128912, 2016, 1, 21.99, 56.345, 261.43, 979.8, 0, 0, 1, 0
5533, 1459432129087, 2016, 2, 22.38, 54.401, 278.57, 1338.6, 0, 0, 1, 0
5534, 1459432129497, 2017, 4, 22.55, 52.862, 322.86, 1513.4, 0, 0, 1, 0
5535, 1459432129954, 2017, 1, 21.99, 56.345, 260.00, 979.8, 0, 0, 1, 0
5536, 1459432129999, 2017, 4, 22.54, 52.862, 321.43, 1513.4, 0, 0, 1, 0
5537, 1459432130201, 2018, 2, 22.36, 54.401, 277.14, 1338.6, 0, 0, 1, 0
5538, 1459432130727, 2018, 4, 22.55, 52.862, 322.86, 1513.4, 0, 0, 1, 0
5539, 1459432130878, 2018, 1, 22.00, 56.345, 261.43, 984.4, 0, 0, 1, 0
5540, 1459432131743, 2019, 1, 21.98, 56.345, 258.57, 984.4, 0, 0, 1, 0
5541, 1459432131842, 2019, 4, 22.54, 52.862, 320.00, 1504.2, 0, 0, 1, 0
5542, 1459432132330, 2020, 3, 22.08, 52.214, 295.71, 1297.2, 0, 0, 1, 0
5543, 1459432132482, 2020, 1, 21.99, 56.345, 260.00, 989.0, 0, 0, 1, 0
5544, 1459432133032, 2020, 1, 21.98, 56.345, 260.00, 979.8, 0, 0, 1, 0
5545, 1459432133558, 2021, 2, 22.36, 54.441, 275.71, 1329.4, 0, 0, 1, 0
5546, 1459432133588, 2021, 1, 21.99, 56.345, 260.00, 979.8, 0, 0, 1, 0
5547, 1459432133976, 2021, 4, 22.54, 52.862, 321.43, 1508.8, 0, 0, 1, 0
5548, 1459432134422, 2022, 2, 22.38, 54.401, 277.14, 1324.8, 0, 0, 1, 0
5549, 1459432134787, 2022, 2, 22.37, 54.401, 277.14, 1320.2, 0, 0, 1, 0
5550, 1459432135409, 2023, 2, 22.36, 54.401, 272.86, 1320.2, 0, 0, 1, 0
5551, 1459432135519, 2023, 2, 22.37, 54.401, 275.71, 1320.2, 0, 0, 1, 0
5552, 1459432136442, 2024, 1, 21.99, 56.345, 258.57, 993.6, 0, 0, 1, 0
5553, 1459432136647, 2024, 2, 22.39, 54.401, 277.14, 1320.2, 0, 0, 1, 0
5554, 1459432137183, 2025, 1, 21.99, 56.345, 260.00, 975.2, 0, 0, 1, 0
5555, 1459432137422, 2025, 1, 21.98, 56.345, 260.00, 975.2, 0, 0, 1, 0
5556, 1459432138413, 2026, 1, 21.98, 56.345, 260.00, 975.2, 0, 0, 1, 0
5557, 1459432138924, 2026, 1, 21.98, 56.386, 261.43, 979.8, 0, 0, 1, 0
5558, 1459432139436, 2027, 4, 22.54, 52.862, 321.43, 1508.8, 0, 0, 1, 0
5559, 1459432139532, 2027, 3, 22.08, 52.214, 295.71, 1297.2, 0, 0, 1, 0
5560, 1459432139562, 2027, 4, 22.54, 52.862, 318.57, 1508.8, 0, 0, 1, 0
5561, 1459432139776, 2027, 3, 22.08, 52.214, 300.00, 1297.2, 0, 0, 1, 0
5562, 1459432140267, 2028, 3, 22.07, 52.214, 300.00, 1306.4, 0, 0, 1, 0
5563, 1459432140519, 2028, 1, 21.98, 56.426, 260.00, 979.8, 0, 0, 1, 0
5564, 1459432140759, 2028, 1, 22.00, 56.386, 260.00, 975.2, 0, 0, 1, 0
5565, 1459432141000, 2028, 1, 21.98, 56.386, 258.57, 975.2, 0, 0, 1, 0
5566, 1459432141635, 2029, 3, 22.07, 52.214, 300.00, 1306.4, 0, 0, 1, 0
5567, 1459432141870, 2029, 3, 22.07, 52.214, 301.43, 1301.8, 0, 0, 1, 0
5568, 1459432142642, 2030, 3, 22.05, 52.214, 298.57, 1301.8, 0, 0, 1, 0
5569, 1459432142738, 2030, 2, 22.39, 54.401, 277.14, 1320.2, 0, 0, 1, 0
5570, 1459432143259, 2031, 3, 22.08, 52.173, 295.71, 1297.2, 0, 0, 1, 0
5571, 1459432143466, 2031, 3, 22.06, 52.214, 298.57, 1297.2, 0, 0, 1, 0
5572, 1459432143581, 2031, 3, 22.08, 52.214, 298.57, 1288.0, 0, 0, 1, 0
5573, 1459432143611, 2031, 2, 22.37, 54.401, 274.29, 1311.0, 0, 0, 1, 0
5574, 1459432143843, 2031, 2, 22.36, 54.361, 277.14, 1315.6, 0, 0, 1, 0
5575, 1459432143945, 2031, 3, 22.06, 52.214, 297.14, 1288.0, 0, 0, 1, 0
5576, 1459432144186, 2032, 3, 22.07, 52.214, 297.14, 1288.0, 0, 0, 1, 0
5577, 1459432145088, 2032, 3, 22.06, 52.214, 298.57, 1288.0, 0, 0, 1, 0
5578, 1459432145540, 2033, 3, 22.06, 52.173, 295.71, 1306.4, 0, 0, 1, 0
5579, 1459432145656, 2033, 4, 22.54, 52.862, 318.57, 1508.8, 0, 0, 1, 0
5580, 1459432146209, 2034, 2, 22.36, 54.401, 272.86, 1301.8, 0, 0, 1, 0
5581, 1459432146574, 2034, 2, 22.36, 54.401, 274.29, 1301.8, 0, 0, 1, 0
5582, 1459432147114, 2034, 1, 21.99, 56.386, 260.00, 979.8, 0, 0, 1, 0
5583, 1459432147188, 2035, 2, 22.36, 54.401, 275.71, 1306.4, 0, 0, 1, 0
5584, 1459432147604, 2035, 1, 22.00, 56.345, 261.43, 979.8, 0, 0, 1, 0
5585, 1459432148969, 2036, 1, 21.99, 56.345, 260.00, 975.2, 0, 0, 1, 0
5586, 1459432149146, 2036, 3, 22.08, 52.173, 298.57, 1311.0, 0, 0, 1, 0
5587, 1459432149761, 2037, 3, 22.06, 52.173, 300.00, 1315.6, 0, 0, 1, 0
5588, 1459432149885, 2037, 4, 22.54, 52.862, 318.57, 1499.6, 0, 0, 1, 0
5589, 1459432150125, 2037, 3, 22.07, 52.214, 298.57, 1315.6, 0, 0, 1, 0
5590, 1459432150845, 2038, 3, 22.06, 52.214, 301.43, 1315.6, 0, 0, 1, 0
5591, 1459432151258, 2039, 3, 22.08, 52.214, 301.43, 1324.8, 0, 0, 1, 0
5592, 1459432151595, 2039, 3, 22.08, 52.214, 302.86, 1315.6, 0, 0, 1, 0
5593, 1459432152085, 2039, 3, 22.06, 52.255, 300.00, 1320.2, 0, 0, 1, 0
5594, 1459432152868, 2040, 3, 22.06, 52.214, 300.00, 1315.6, 0, 0, 1, 0
5595, 1459432153190, 2041, 3, 22.06, 52.214, 301.43, 1311.0, 0, 0, 1, 0
5596, 1459432153680, 2041, 3, 22.07, 52.214, 298.57, 1306.4, 0, 0, 1, 0
5597, 1459432153919, 2041, 3, 22.07, 52.214, 298.57, 1297.2, 0, 0, 1, 0
5598, 1459432154352, 2042, 2, 22.36, 54.401, 275.71, 1306.4, 0, 0, 1, 0
5599, 1459432155574, 2043, 1, 21.99, 56.345, 260.00, 975.2, 2, 0, 1, 0
5600, 1459432155604, 2043, 4, 22.56, 52.862, 318.57, 1508.8, 2, 0, 1, 0
5601, 1459432156845, 2044, 1, 21.99, 56.345, 260.00, 979.8, 2, 0, 1, 0
5602, 1459432157179, 2045, 1, 21.99, 56.345, 260.00, 984.4, 2, 0, 1, 0
5603, 1459432157543, 2045, 1, 21.98, 56.345, 260.00, 984.4, 2, 0, 1, 0
5604, 1459432157648, 2045, 2, 22.37, 54.401, 275.71, 1306.4, 2, 0, 1, 0
5605, 1459432157763, 2045, 2, 22.36, 54.441, 272.86, 1301.8, 2, 0, 1, 0
5606, 1459432158181, 2046, 2, 22.37, 54.401, 272.86, 1301.8, 2, 0, 1, 0
5607, 1459432158368, 2046, 2, 22.36, 54.401, 272.86, 1288.0, 2, 0, 1, 0
5608, 1459432159067, 2046, 2, 22.36, 54.401, 272.86, 1301.8, 2, 0, 1, 0
5609, 1459432159722, 2047, 2, 22.38, 54.401, 272.86, 1301.8, 2, 0, 1, 0
5610, 1459432163328, 2051, 2, 22.36, 54.401, 278.57, 1329.4, 2, 0, 1, 0
5611, 1459432163578, 2051, 4, 22.55, 52.781, 320.00, 1495.0, 2, 0, 1, 0
5612, 1459432164140, 2051, 3, 22.07, 52.214, 298.57, 1297.2, 2, 0, 1, 0
5613, 1459432164379, 2052, 3, 22.07, 52.214, 298.57, 1292.6, 2, 0, 1, 0
5614, 1459432164767, 2052, 2, 22.37, 54.401, 277.14, 1334.0, 2, 0, 1, 0
5615, 1459432164994, 2052, 3, 22.08, 52.214, 295.71, 1292.6, 2, 0, 1, 0
5616, 1459432165109, 2052, 3, 22.06, 52.214, 294.29, 1283.4, 2, 0, 1, 0
5617, 1459432165475, 2053, 3, 22.05, 52.255, 294.29, 1265.0, 2, 0, 1, 0
5618, 1459432165964, 2053, 3, 22.06, 52.255, 294.29, 1260.4, 2, 0, 1, 0
5619, 1459432166181, 2054, 4, 22.54, 52.781, 320.00, 1495.0, 2, 0, 1, 0
5620, 1459432167045, 2054, 4, 22.53, 52.781, 318.57, 1495.0, 2, 0, 1, 0
5621, 1459432168160, 2055, 4, 22.54, 52.822, 320.00, 1490.4, 2, 0, 1, 0
5622, 1459432168888, 2056, 1, 21.98, 56.345, 260.00, 984.4, 2, 0, 1, 0
5623, 1459432168922, 2056, 2, 22.36, 54.441, 278.57, 1334.0, 2, 0, 1, 0
5624, 1459432169659, 2057, 4, 22.54, 52.862, 320.00, 1495.0, 2, 0, 1, 0
5625, 1459432169765, 2057, 4, 22.54, 52.862, 321.43, 1495.0, 2, 0, 1, 0
5626, 1459432170141, 2057, 3, 22.06, 52.255, 291.43, 1255.8, 2, 0, 1, 0
5627, 1459432170254, 2058, 1, 21.97, 56.386, 257.14, 979.8, 2, 0, 1, 0
5628, 1459432170868, 2058, 1, 21.99, 56.386, 262.86, 993.6, 2, 0, 1, 0
5629, 1459432171376, 2059, 4, 22.54, 52.862, 318.57, 1499.6, 2, 0, 1, 0
5630, 1459432171859, 2059, 1, 21.98, 56.386, 264.29, 998.2, 2, 0, 1, 0
5631, 1459432173531, 2061, 2, 22.36, 54.441, 274.29, 1324.8, 2, 0, 1, 0
5632, 1459432173645, 2061, 2, 22.36, 54.441, 277.14, 1329.4, 2, 0, 1, 0
5633, 1459432174260, 2062, 2, 22.36, 54.441, 251.43, 1117.8, 2, 0, 1, 0
5634, 1459432174423, 2062, 3, 22.06, 52.214, 292.86, 1269.6, 2, 0, 1, 0
5635, 1459432174624, 2062, 2, 22.36, 54.401, 260.00, 1150.0, 2, 0, 1, 0
5636, 1459432174664, 2062, 3, 22.06, 52.214, 290.00, 1274.2, 2, 0, 1, 0
5637, 1459432174739, 2062, 2, 22.39, 54.401, 262.86, 1219.0, 2, 0, 1, 0
5638, 1459432175196, 2063, 3, 22.06, 52.214, 294.29, 1274.2, 2, 0, 1, 0
5639, 1459432175393, 2063, 3, 22.08, 52.214, 294.29, 1274.2, 2, 0, 1, 0
5640, 1459432175480, 2063, 2, 22.36, 54.401, 265.71, 1232.8, 2, 0, 1, 0
5641, 1459432175719, 2063, 2, 22.38, 54.401, 267.14, 1251.2, 2, 0, 1, 0
5642, 1459432175749, 2063, 4, 22.55, 52.862, 317.14, 1495.0, 2, 0, 1, 0
5643, 1459432175975, 2063, 4, 22.53, 52.862, 321.43, 1518.0, 2, 0, 1, 0
5644, 1459432176008, 2063, 3, 22.08, 52.214, 295.71, 1278.8, 2, 0, 1, 0
5645, 1459432176383, 2064, 2, 22.38, 54.401, 267.14, 1246.6, 2, 0, 1, 0
5646, 1459432176590, 2064, 4, 22.53, 52.943, 320.00, 1508.8, 2, 0, 1, 0
5647, 1459432177205, 2065, 4, 22.54, 52.943, 315.71, 1472.0, 2, 0, 1, 0
5648, 1459432177680, 2065, 1, 21.98, 56.345, 262.86, 998.2, 2, 0, 1, 0
5649, 1459432177820, 2065, 4, 22.54, 52.983, 317.14, 1499.6, 2, 0, 1, 0
5650, 1459432178962, 2066, 1, 22.00, 56.386, 262.86, 998.2, 2, 1, 1, 0
5651, 1459432179560, 2067, 4, 22.54, 53.429, 317.14, 1490.4, 2, 1, 1, 0
5652, 1459432179675, 2067, 4, 22.54, 53.591, 317.14, 1490.4, 2, 1, 1, 0
5653, 1459432179790, 2067, 4, 22.54, 53.794, 317.14, 1495.0, 2, 1, 1, 0
5654, 1459432180155, 2067, 4, 22.54, 53.834, 315.71, 1481.2, 2, 1, 1, 0
5655, 1459432180821, 2068, 4, 22.56, 53.794, 318.57, 1485.8, 2, 1, 1, 0
5656, 1459432180953, 2068, 1, 22.00, 56.345, 261.43, 1002.8, 2, 1, 1, 0
5657, 1459432181025, 2068, 4, 22.56, 53.753, 321.43, 1485.8, 2, 1, 1, 0
5658, 1459432181694, 2069, 1, 21.98, 56.386, 261.43, 993.6, 2, 1, 1, 0
5659, 1459432181872, 2069, 3, 22.08, 52.214, 295.71, 1278.8, 2, 1, 1, 0
5660, 1459432181938, 2069, 2, 22.38, 54.401, 267.14, 1246.6, 2, 1, 1, 0
5661, 1459432182607, 2070, 3, 22.06, 52.214, 294.29, 1274.2, 2, 1, 1, 0
5662, 1459432182807, 2070, 1, 22.00, 56.386, 260.00, 989.0, 2, 1, 1, 0
5663, 1459432183098, 2070, 3, 22.05, 52.255, 294.29, 1269.6, 2, 1, 1, 0
5664, 1459432183211, 2071, 3, 22.07, 52.255, 297.14, 1265.0, 2, 1, 1, 0
5665, 1459432183579, 2071, 1, 21.99, 56.345, 255.71, 956.8, 2, 1, 1, 0
5666, 1459432183702, 2071, 3, 22.07, 52.255, 292.86, 1265.0, 2, 1, 1, 0
5667, 1459432184384, 2072, 1, 21.99, 56.386, 257.14, 956.8, 2, 1, 1, 0
5668, 1459432184567, 2072, 3, 22.06, 52.255, 292.86, 1260.4, 2, 1, 1, 0
5669, 1459432184653, 2072, 1, 22.00, 56.345, 257.14, 952.2, 2, 1, 1, 0
5670, 1459432185307, 2073, 3, 22.07, 52.214, 292.86, 1265.0, 2, 1, 1, 0
5671, 1459432185643, 2073, 1, 22.01, 56.345, 257.14, 952.2, 2, 1, 1, 0
5672, 1459432186172, 2074, 3, 22.05, 52.214, 294.29, 1255.8, 2, 1, 1, 0
5673, 1459432186508, 2074, 1, 21.98, 56.345, 257.14, 970.6, 2, 1, 1, 0
5674, 1459432186998, 2074, 1, 21.98, 56.386, 257.14, 956.8, 2, 1, 1, 0
5675, 1459432187043, 2074, 2, 22.38, 54.401, 267.14, 1246.6, 2, 1, 1, 0
5676, 1459432187238, 2075, 1, 21.98, 56.386, 258.57, 966.0, 2, 1, 1, 0
5677, 1459432187691, 2075, 2, 22.37, 54.441, 265.71, 1237.4, 2, 1, 1, 0
5678, 1459432187852, 2075, 1, 22.00, 56.345, 255.71, 952.2, 2, 1, 1, 0
5679, 1459432188279, 2076, 2, 22.36, 54.441, 268.57, 1237.4, 2, 1, 1, 0
5680, 1459432188468, 2076, 1, 21.98, 56.345, 255.71, 956.8, 2, 1, 1, 0
5681, 1459432188615, 2076, 4, 22.56, 53.753, 321.43, 1485.8, 2, 1, 1, 0
5682, 1459432188645, 2076, 2, 22.38, 54.401, 264.29, 1232.8, 2, 1, 1, 0
5683, 1459432189582, 2077, 1, 22.00, 56.386, 251.43, 943.0, 2, 1, 1, 0
5684, 1459432189652, 2077, 3, 22.06, 52.214, 292.86, 1260.4, 2, 1, 1, 0
5685, 1459432189701, 2077, 1, 21.99, 56.345, 255.71, 938.4, 2, 1, 1, 0
5686, 1459432189729, 2077, 4, 22.56, 53.591, 315.71, 1472.0, 2, 1, 1, 0
5687, 1459432189892, 2077, 3, 22.06, 52.214, 292.86, 1251.2, 2, 1, 1, 0
5688, 1459432190136, 2077, 3, 22.05, 52.255, 292.86, 1246.6, 2, 1, 1, 0
5689, 1459432192119, 2079, 2, 22.36, 54.401, 254.29, 1136.2, 2, 1, 1, 0
5690, 1459432193111, 2080, 3, 22.07, 52.214, 291.43, 1246.6, 2, 1, 1, 0
5691, 1459432193562, 2081, 1, 21.99, 56.345, 255.71, 938.4, 2, 1, 1, 0
5692, 1459432193602, 2081, 3, 22.08, 52.214, 291.43, 1242.0, 2, 1, 1, 0
5693, 1459432193802, 2081, 1, 21.99, 56.345, 255.71, 943.0, 2, 1, 1, 0
5694, 1459432194165, 2082, 2, 22.36, 54.441, 262.86, 1219.0, 2, 1, 1, 0
5695, 1459432194541, 2082, 1, 22.00, 56.345, 255.71, 938.4, 2, 1, 1, 0
5696, 1459432194657, 2082, 1, 21.98, 56.345, 251.43, 924.6, 2, 1, 1, 0
5697, 1459432194897, 2082, 1, 21.98, 56.345, 254.29, 933.8, 2, 1, 1, 0
5698, 1459432195137, 2082, 1, 21.99, 56.345, 252.86, 938.4, 2, 1, 1, 0
5699, 1459432195377, 2083, 1, 21.99, 56.345, 254.29, 933.8, 2, 1, 1, 0
5700, 1459432196383, 2084, 4, 22.56, 53.591, 315.71, 1472.0, 2, 1, 1, 0
5701, 1459432196583, 2084, 4, 22.56, 53.632, 320.00, 1467.4, 2, 1, 1, 0
5702, 1459432197070, 2084, 1, 21.99, 56.345, 254.29, 933.8, 2, 1, 1, 0
5703, 1459432197207, 2085, 3, 22.06, 52.214, 290.00, 1228.2, 2, 1, 1, 0
5704, 1459432198100, 2085, 2, 22.36, 54.441, 262.86, 1219.0, 2, 1, 1, 0
5705, 1459432198575, 2086, 3, 22.06, 52.214, 288.57, 1228.2, 2, 1, 1, 0
5706, 1459432199089, 2086, 2, 22.36, 54.401, 264.29, 1237.4, 2, 1, 1, 0
5707, 1459432199329, 2087, 2, 22.37, 54.441, 264.29, 1214.4, 2, 1, 1, 0
5708, 1459432199929, 2087, 4, 22.56, 53.632, 314.29, 1458.2, 2, 1, 1, 0
5709, 1459432200328, 2088, 2, 22.36, 54.401, 264.29, 1223.6, 2, 1, 1, 0
5710, 1459432200793, 2088, 4, 22.56, 53.469, 315.71, 1453.6, 2, 1, 1, 0
5711, 1459432200909, 2088, 4, 22.55, 53.348, 314.29, 1453.6, 2, 1, 1, 0
5712, 1459432201648, 2089, 4, 22.57, 53.307, 312.86, 1453.6, 2, 1, 1, 0
5713, 1459432201763, 2089, 4, 22.56, 53.389, 311.43, 1435.2, 2, 1, 1, 0
5714, 1459432202914, 2090, 4, 22.56, 53.429, 311.43, 1449.0, 2, 1, 1, 0
5715, 1459432203051, 2090, 3, 22.07, 52.214, 288.57, 1228.2, 2, 1, 1, 0
5716, 1459432203221, 2091, 1, 21.99, 56.345, 254.29, 933.8, 2, 1, 1, 0
5717, 1459432204368, 2092, 4, 22.56, 53.429, 311.43, 1449.0, 2, 1, 1, 0
5718, 1459432205621, 2093, 4, 22.58, 53.429, 311.43, 1444.4, 2, 1, 1, 0
5719, 1459432205674, 2093, 2, 22.36, 54.401, 264.29, 1223.6, 2, 1, 1, 0
5720, 1459432205905, 2093, 3, 22.06, 52.214, 288.57, 1214.4, 2, 1, 1, 0
5721, 1459432206973, 2094, 4, 22.57, 53.429, 312.86, 1439.8, 2, 1, 1, 0
5722, 1459432208214, 2096, 4, 22.58, 53.469, 314.29, 1439.8, 2, 1, 1, 0
5723, 1459432208845, 2096, 2, 22.37, 54.441, 262.86, 1214.4, 2, 1, 1, 0
5724, 1459432209018, 2096, 2, 22.36, 54.441, 261.43, 1214.4, 2, 1, 1, 0
5725, 1459432209133, 2096, 2, 22.36, 54.441, 260.00, 1200.6, 2, 1, 1, 0
5726, 1459432209249, 2097, 2, 22.37, 54.441, 271.43, 1205.2, 2, 1, 1, 0
5727, 1459432209364, 2097, 2, 22.36, 54.441, 254.29, 1168.4, 2, 1, 1, 0
5728, 1459432209454, 2097, 4, 22.60, 53.145, 307.14, 1398.4, 2, 1, 1, 0
5729, 1459432210694, 2098, 4, 22.58, 53.024, 310.00, 1398.4, 2, 1, 1, 0
5730, 1459432211076, 2098, 1, 21.99, 56.345, 254.29, 933.8, 2, 1, 1, 0
5731, 1459432211107, 2098, 2, 22.37, 54.441, 257.14, 1186.8, 2, 1, 1, 0
5732, 1459432211183, 2099, 4, 22.59, 53.024, 310.00, 1393.8, 2, 1, 1, 0
5733, 1459432212136, 2099, 3, 22.06, 52.214, 288.57, 1214.4, 2, 1, 1, 0
5734, 1459432212500, 2100, 1, 22.00, 56.386, 251.43, 929.2, 2, 1, 1, 0
5735, 1459432213001, 2100, 3, 22.06, 52.214, 288.57, 1214.4, 2, 1, 1, 0
5736, 1459432213240, 2101, 3, 22.07, 52.214, 290.00, 1214.4, 2, 1, 1, 0
5737, 1459432213356, 2101, 3, 22.08, 52.214, 284.29, 1214.4, 2, 1, 1, 0
5738, 1459432214663, 2102, 4, 22.60, 53.024, 308.57, 1393.8, 2, 1, 1, 0
5739, 1459432215030, 2102, 4, 22.59, 52.983, 307.14, 1393.8, 2, 1, 1, 0
5740, 1459432215143, 2102, 4, 22.58, 52.983, 308.57, 1393.8, 2, 1, 1, 0
5741, 1459432215513, 2103, 3, 22.08, 52.214, 287.14, 1214.4, 2, 1, 1, 0
5742, 1459432216329, 2104, 4, 22.58, 52.943, 307.14, 1389.2, 2, 1, 1, 0
5743, 1459432216907, 2104, 4, 22.58, 52.943, 308.57, 1393.8, 2, 1, 1, 0
5744, 1459432217171, 2105, 1, 21.98, 56.386, 252.86, 924.6, 2, 1, 1, 0
5745, 1459432217363, 2105, 4, 22.59, 52.943, 305.71, 1384.6, 2, 1, 1, 0
5746, 1459432217603, 2105, 4, 22.58, 52.943, 310.00, 1393.8, 2, 1, 1, 0
5747, 1459432217833, 2105, 2, 22.37, 54.441, 257.14, 1186.8, 2, 1, 1, 0
5748, 1459432218036, 2105, 1, 22.01, 56.345, 252.86, 924.6, 2, 1, 1, 0
5749, 1459432218217, 2106, 4, 22.60, 52.943, 305.71, 1380.0, 2, 1, 1, 0
5750, 1459432218275, 2106, 1, 22.00, 56.345, 251.43, 915.4, 2, 1, 1, 0
5751, 1459432218767, 2106, 2, 22.38, 54.441, 258.57, 1168.4, 2, 1, 1, 0
5752, 1459432219814, 2107, 2, 22.37, 54.441, 257.14, 1159.2, 2, 1, 1, 0
5753, 1459432219844, 2107, 3, 22.05, 52.214, 287.14, 1205.2, 2, 1, 1, 0
5754, 1459432220634, 2108, 2, 22.38, 54.441, 254.29, 1131.6, 2, 1, 1, 0
5755, 1459432221919, 2109, 2, 22.37, 54.441, 254.29, 1127.0, 2, 1, 1, 0
5756, 1459432222033, 2109, 2, 22.38, 54.441, 251.43, 1122.4, 2, 1, 1, 0
5757, 1459432222148, 2109, 2, 22.39, 54.482, 252.86, 1122.4, 2, 1, 1, 0
5758, 1459432223014, 2110, 2, 22.38, 54.482, 251.43, 1122.4, 2, 1, 1, 0
5759, 1459432223253, 2111, 2, 22.38, 54.482, 252.86, 1127.0, 2, 1, 1, 0
5760, 1459432223743, 2111, 2, 22.38, 54.482, 251.43, 1113.2, 2, 1, 1, 0
5761, 1459432223982, 2111, 2, 22.38, 54.482, 248.57, 1108.6, 2, 1, 1, 0
5762, 1459432224931, 2112, 3, 22.08, 52.214, 287.14, 1209.8, 2, 1, 1, 0
5763, 1459432225170, 2113, 3, 22.07, 52.214, 285.71, 1200.6, 2, 1, 1, 0
5764, 1459432225223, 2113, 2, 22.40, 54.482, 250.00, 1113.2, 2, 1, 1, 0
5765, 1459432225329, 2113, 4, 22.59, 52.943, 305.71, 1380.0, 2, 1, 1, 0
5766, 1459432226141, 2113, 1, 22.00, 56.345, 251.43, 915.4, 2, 1, 1, 0
5767, 1459432226411, 2114, 3, 22.08, 52.214, 284.29, 1177.6, 2, 1, 1, 0
5768, 1459432226650, 2114, 3, 22.06, 52.214, 282.86, 1177.6, 2, 1, 1, 0
5769, 1459432226871, 2114, 1, 22.00, 56.345, 251.43, 910.8, 2, 1, 1, 0
5770, 1459432226975, 2114, 2, 22.38, 54.482, 250.00, 1108.6, 2, 1, 1, 0
5771, 1459432227525, 2115, 3, 22.06, 52.295, 280.00, 1163.8, 2, 1, 1, 0
5772, 1459432228016, 2115, 3, 22.06, 52.295, 282.86, 1159.2, 2, 1, 1, 0
5773, 1459432228236, 2116, 1, 21.99, 56.345, 251.43, 901.6, 2, 1, 1, 0
5774, 1459432228475, 2116, 1, 21.98, 56.386, 250.00, 906.2, 2, 1, 1, 0
5775, 1459432229309, 2117, 4, 22.59, 52.943, 304.29, 1375.4, 2, 1, 1, 0
5776, 1459432229352, 2117, 1, 21.98, 56.426, 250.00, 906.2, 2, 1, 1, 0
5777, 1459432229381, 2117, 3, 22.06, 52.214, 280.00, 1154.6, 2, 1, 1, 0
5778, 1459432229580, 2117, 1, 22.00, 56.426, 248.57, 901.6, 2, 1, 1, 0
5779, 1459432230330, 2118, 1, 22.01, 56.426, 250.00, 906.2, 2, 1, 1, 0
5780, 1459432230700, 2118, 2, 22.38, 54.482, 248.57, 1099.4, 2, 1, 1, 0
5781, 1459432230799, 2118, 4, 22.58, 52.943, 304.29, 1375.4, 2, 1, 1, 0
5782, 1459432233424, 2121, 1, 22.00, 56.467, 250.00, 897.0, 2, 1, 1, 0
5783, 1459432234370, 2122, 3, 22.07, 52.214, 281.43, 1145.4, 2, 1, 1, 0
5784, 1459432234469, 2122, 3, 22.08, 52.214, 282.86, 1159.2, 2, 1, 1, 0
5785, 1459432234580, 2122, 3, 22.06, 52.255, 281.43, 1154.6, 2, 1, 1, 0
5786, 1459432234922, 2122, 2, 22.39, 54.482, 250.00, 1090.2, 2, 1, 1, 0
5787, 1459432235104, 2122, 3, 22.07, 52.255, 280.00, 1145.4, 2, 1, 1, 0
5788, 1459432236155, 2123, 1, 22.00, 56.426, 251.43, 897.0, 2, 1, 1, 0
5789, 1459432236645, 2124, 1, 22.00, 56.386, 248.57, 897.0, 2, 1, 1, 0
5790, 1459432237029, 2124, 4, 22.58, 52.943, 304.29, 1375.4, 2, 1, 1, 0
5791, 1459432237453, 2125, 1, 22.02, 56.426, 248.57, 892.4, 2, 1, 1, 0
5792, 1459432238297, 2126, 1, 22.01, 56.426, 248.57, 892.4, 2, 1, 1, 0
5793, 1459432238490, 2126, 1, 22.01, 56.386, 247.14, 892.4, 2, 1, 1, 0
5794, 1459432238730, 2126, 1, 22.02, 56.386, 248.57, 887.8, 2, 1, 1, 0
5795, 1459432238787, 2126, 2, 22.39, 54.482, 250.00, 1090.2, 2, 1, 1, 0
5796, 1459432239345, 2127, 1, 22.02, 56.386, 245.71, 887.8, 2, 1, 1, 0
5797, 1459432241438, 2129, 3, 22.07, 52.255, 280.00, 1145.4, 2, 1, 1, 0
5798, 1459432241930, 2129, 3, 22.07, 52.255, 280.00, 1140.8, 2, 1, 1, 0
5799, 1459432242143, 2129, 4, 22.58, 52.943, 302.86, 1366.2, 2, 1, 1, 0
5800, 1459432242418, 2130, 3, 22.06, 52.255, 280.00, 1145.4, 2, 1, 1, 0
5801, 1459432242883, 2130, 4, 22.60, 52.943, 302.86, 1357.0, 2, 1, 1, 0
5802, 1459432243393, 2131, 2, 22.38, 54.482, 248.57, 1094.8, 2, 1, 1, 0
5803, 1459432243498, 2131, 4, 22.60, 52.943, 301.43, 1366.2, 2, 1, 1, 0
5804, 1459432243531, 2131, 3, 22.09, 52.255, 280.00, 1145.4, 2, 1, 1, 0
5805, 1459432244008, 2131, 2, 22.37, 54.523, 248.57, 1099.4, 2, 1, 1, 0
5806, 1459432244687, 2132, 2, 22.38, 54.523, 250.00, 1090.2, 2, 1, 1, 0
5807, 1459432245215, 2133, 1, 22.02, 56.386, 248.57, 892.4, 2, 1, 1, 0
5808, 1459432245612, 2133, 2, 22.38, 54.523, 250.00, 1104.0, 2, 1, 1, 0
5809, 1459432246077, 2133, 2, 22.39, 54.523, 248.57, 1104.0, 2, 1, 1, 0
5810, 1459432246347, 2134, 2, 22.39, 54.523, 248.57, 1099.4, 2, 1, 1, 0
5811, 1459432247356, 2135, 4, 22.60, 52.943, 304.29, 1361.6, 2, 1, 1, 0
5812, 1459432248137, 2135, 3, 22.08, 52.214, 277.14, 1140.8, 2, 1, 1, 0
5813, 1459432248377, 2136, 3, 22.07, 52.214, 280.00, 1140.8, 2, 1, 1, 0
5814, 1459432248439, 2136, 1, 22.02, 56.386, 248.57, 892.4, 2, 1, 1, 0
5815, 1459432248470, 2136, 4, 22.60, 52.943, 301.43, 1361.6, 2, 1, 1, 0
5816, 1459432248929, 2136, 1, 22.04, 56.386, 248.57, 892.4, 2, 1, 1, 0
5817, 1459432249047, 2136, 1, 22.02, 56.386, 250.00, 892.4, 2, 1, 1, 0
5818, 1459432249414, 2137, 3, 22.10, 52.214, 280.00, 1145.4, 2, 1, 1, 0
5819, 1459432249606, 2137, 3, 22.07, 52.214, 280.00, 1136.2, 2, 1, 1, 0
5820, 1459432249786, 2137, 1, 22.02, 56.386, 248.57, 892.4, 2, 1, 1, 0
5821, 1459432250347, 2138, 3, 22.06, 52.255, 280.00, 1150.0, 2, 1, 1, 0
5822, 1459432250462, 2138, 3, 22.06, 52.295, 280.00, 1150.0, 2, 1, 1, 0
5823, 1459432250577, 2138, 3, 22.07, 52.295, 280.00, 1159.2, 2, 1, 1, 0
5824, 1459432250692, 2138, 3, 22.06, 52.255, 282.86, 1150.0, 2, 1, 1, 0
5825, 1459432251557, 2139, 3, 22.05, 52.214, 280.00, 1145.4, 2, 1, 1, 0
5826, 1459432252094, 2139, 3, 22.08, 52.214, 280.00, 1150.0, 2, 1, 1, 0
5827, 1459432252197, 2140, 2, 22.39, 54.523, 248.57, 1099.4, 2, 1, 1, 0
5828, 1459432252437, 2140, 2, 22.38, 54.563, 248.57, 1104.0, 2, 1, 1, 0
5829, 1459432252677, 2140, 2, 22.37, 54.563, 251.43, 1104.0, 2, 1, 1, 0
5830, 1459432252786, 2140, 3, 22.07, 52.214, 280.00, 1145.4, 2, 1, 1, 0
5831, 1459432252840, 2140, 4, 22.58, 52.943, 302.86, 1357.0, 2, 1, 1, 0
5832, 1459432253852, 2141, 2, 22.38, 54.563, 250.00, 1108.6, 2, 1, 1, 0
5833, 1459432254651, 2142, 3, 22.06, 52.214, 278.57, 1131.6, 2, 1, 1, 0
5834, 1459432255767, 2143, 1, 22.02, 56.386, 248.57, 892.4, 2, 1, 1, 0
5835, 1459432256157, 2143, 2, 22.37, 54.563, 251.43, 1117.8, 2, 1, 1, 0
5836, 1459432256640, 2144, 1, 22.01, 56.386, 248.57, 883.2, 2, 1, 1, 0
5837, 1459432257070, 2144, 4, 22.59, 52.983, 297.14, 1334.0, 2, 1, 1, 0
5838, 1459432257185, 2145, 4, 22.60, 53.024, 304.29, 1352.4, 2, 1, 1, 0
5839, 1459432257757, 2145, 3, 22.06, 52.214, 278.57, 1127.0, 2, 1, 1, 0
5840, 1459432258001, 2145, 3, 22.06, 52.214, 278.57, 1127.0, 2, 1, 1, 0
5841, 1459432258586, 2146, 4, 22.61, 52.983, 300.00, 1343.2, 2, 1, 1, 0
5842, 1459432259240, 2147, 3, 22.06, 52.214, 275.71, 1127.0, 2, 1, 1, 0
5843, 1459432259605, 2147, 3, 22.06, 52.255, 275.71, 1131.6, 2, 1, 1, 0
5844, 1459432259790, 2147, 4, 22.60, 53.024, 305.71, 1375.4, 2, 1, 1, 0
5845, 1459432259989, 2147, 3, 22.07, 52.295, 277.14, 1122.4, 2, 1, 1, 0
5846, 1459432260335, 2148, 3, 22.07, 52.295, 275.71, 1127.0, 2, 1, 1, 0
5847, 1459432260949, 2148, 3, 22.06, 52.255, 275.71, 1117.8, 2, 1, 1, 0
5848, 1459432261065, 2148, 3, 22.07, 52.255, 275.71, 1117.8, 2, 1, 1, 0
5849, 1459432262121, 2149, 1, 22.01, 56.386, 248.57, 892.4, 2, 1, 1, 0
5850, 1459432262430, 2150, 3, 22.06, 52.295, 272.86, 1113.2, 2, 1, 1, 0
5851, 1459432262612, 2150, 1, 22.02, 56.426, 250.00, 897.0, 2, 1, 1, 0
5852, 1459432262852, 2150, 1, 22.04, 56.426, 248.57, 897.0, 2, 1, 1, 0
5853, 1459432263844, 2151, 2, 22.37, 54.563, 251.43, 1117.8, 2, 1, 1, 0
5854, 1459432263905, 2151, 4, 22.60, 53.024, 305.71, 1375.4, 2, 1, 1, 0
5855, 1459432264877, 2152, 2, 22.39, 54.563, 252.86, 1117.8, 2, 1, 1, 0
5856, 1459432265456, 2153, 1, 22.03, 56.426, 248.57, 892.4, 2, 1, 1, 0
5857, 1459432265871, 2153, 2, 22.37, 54.644, 250.00, 1104.0, 2, 1, 1, 0
5858, 1459432266171, 2154, 3, 22.06, 52.295, 272.86, 1113.2, 2, 1, 1, 0
5859, 1459432266201, 2154, 1, 22.03, 56.386, 248.57, 892.4, 2, 1, 1, 0
5860, 1459432267060, 2154, 1, 22.03, 56.386, 248.57, 892.4, 2, 1, 1, 0
5861, 1459432267284, 2155, 3, 22.10, 52.295, 274.29, 1108.6, 2, 1, 1, 0
5862, 1459432267510, 2155, 4, 22.60, 53.024, 302.86, 1370.8, 2, 1, 1, 0
5863, 1459432267551, 2155, 1, 22.02, 56.467, 245.71, 883.2, 2, 1, 1, 0
5864, 1459432268027, 2155, 4, 22.60, 53.024, 302.86, 1361.6, 2, 1, 1, 0
5865, 1459432268541, 2156, 1, 22.03, 56.467, 247.14, 883.2, 2, 1, 1, 0
5866, 1459432269596, 2157, 2, 22.36, 54.644, 250.00, 1117.8, 2, 1, 1, 0
5867, 1459432274264, 2162, 3, 22.10, 52.295, 274.29, 1108.6, 2, 1, 1, 0
5868, 1459432274942, 2162, 2, 22.36, 54.685, 250.00, 1108.6, 2, 1, 1, 0
5869, 1459432274980, 2162, 4, 22.60, 53.024, 302.86, 1361.6, 2, 1, 1, 0
5870, 1459432275180, 2163, 2, 22.37, 54.725, 248.57, 1099.4, 2, 1, 1, 0
5871, 1459432275594, 2163, 1, 22.03, 56.467, 247.14, 883.2, 2, 1, 1, 0
5872, 1459432276046, 2163, 2, 22.38, 54.766, 251.43, 1094.8, 2, 1, 1, 0
5849, 1459432262121, 2149, 1, 22.01, 56.386, 248.57, 892.4, 2, 1, 1, 0
5850, 1459432262430, 2150, 3, 22.06, 52.295, 272.86, 1113.2, 2, 1, 1, 0
5851, 1459432262612, 2150, 1, 22.02, 56.426, 250.00, 897.0, 2, 1, 1, 0
5852, 1459432262852, 2150, 1, 22.04, 56.426, 248.57, 897.0, 2, 1, 1, 0
5853, 1459432263844, 2151, 2, 22.37, 54.563, 251.43, 1117.8, 2, 1, 1, 0
5854, 1459432263905, 2151, 4, 22.60, 53.024, 305.71, 1375.4, 2, 1, 1, 0
5855, 1459432264877, 2152, 2, 22.39, 54.563, 252.86, 1117.8, 2, 1, 1, 0
5856, 1459432265456, 2153, 1, 22.03, 56.426, 248.57, 892.4, 2, 1, 1, 0
5857, 1459432265871, 2153, 2, 22.37, 54.644, 250.00, 1104.0, 2, 1, 1, 0
5858, 1459432266171, 2154, 3, 22.06, 52.295, 272.86, 1113.2, 2, 1, 1, 0
5859, 1459432266201, 2154, 1, 22.03, 56.386, 248.57, 892.4, 2, 1, 1, 0
5860, 1459432267060, 2154, 1, 22.03, 56.386, 248.57, 892.4, 2, 1, 1, 0
5861, 1459432267284, 2155, 3, 22.10, 52.295, 274.29, 1108.6, 2, 1, 1, 0
5862, 1459432267510, 2155, 4, 22.60, 53.024, 302.86, 1370.8, 2, 1, 1, 0

==> arxivMobility (2)/Real Dataset/dataset 2 house dataset/house_filtered.csv <==
"2016-05-26 08:00:00"," 360"," 0","23.600000000000001","42.196666666666701","24.294000000000000","40.576000000000001","24.699999999999999","39.000000000000000","23.500000000000000","41.000000000000000","21.289999999999999","50.200000000000003","14.033333333333299464","47.5666666666666984","23.180000000000000","39.235999999999997","23.600000000000001","43.899999999999999","22.199999999999999","43.924999999999997"," 9.5000000000000000e+00","757.14999999999998"," 99.500000000000000"," 1.00000000000000000","16.5000000000000000"," 9.4499999999999993e+00","49.4891731999814510345","49.4891731999814510345"
"2016-05-26 08:10:00"," 160"," 0","23.600000000000001","42.590000000000003","25.094285714285700","39.497142857142897","24.760000000000002","39.193333333333300","23.566666666666698","41.333333333333300","21.323333333333299","50.000000000000000","14.160000000000000142","39.6266666666667007","23.142857142857100","39.264285714285698","23.600000000000001","43.899999999999999","22.245000000000001","43.899999999999999"," 9.6666666666666696e+00","757.17499999999995"," 99.416666666666700"," 1.00000000000000000","19.0833333333333002"," 9.6083333333333307e+00","25.2543372334912419319","25.2543372334912419319"
"2016-05-26 08:20:00","  90"," 0","23.600000000000001","42.656666666666702","25.539999999999999","38.469999999999999","24.699999999999999","39.466666666666697","23.633333333333301","41.626666666666701","21.315000000000001","49.924999999999997","14.624285714285699456","35.9385714285714002","23.160000000000000","39.289999999999999","23.600000000000001","43.966666666666697","22.289999999999999","43.811999999999998"," 9.8333333333333304e+00","757.20000000000005"," 99.333333333333300"," 1.00000000000000000","21.6666666666666998"," 9.7666666666666693e+00","33.0260094953700900078","33.0260094953700900078"
"2016-05-26 08:30:00","  90"," 0","23.600000000000001","42.930000000000000","25.809999999999999","38.021428571428601","24.789999999999999","39.399999999999999","23.760000000000002","41.759999999999998","21.289999999999999","49.899999999999999","15.199999999999999289","32.5399999999999991","23.171428571428599","39.305714285714302","23.600000000000001","44.030000000000001","22.356666666666701","43.789999999999999"," 1.0000000000000000e+01","757.22500000000002"," 99.250000000000000"," 1.00000000000000000","24.2500000000000000"," 9.9250000000000007e+00","22.3276498145423829556","22.3276498145423829556"
"2016-05-26 08:40:00"," 110"," 0","23.600000000000001","43.030000000000001","26.097999999999999","37.914000000000001","24.789999999999999","39.399999999999999","23.823333333333299","42.066666666666698","21.289999999999999","49.899999999999999","15.900000000000000355","30.6966666666667010","23.100000000000001","39.399999999999999","23.533333333333299","44.163333333333298","22.390000000000001","43.789999999999999"," 1.0166666666666700e+01","757.25000000000000"," 99.166666666666700"," 1.00000000000000000","26.8333333333333002"," 1.0083333333333300e+01","33.9543810463510453701","33.9543810463510453701"
"2016-05-26 08:50:00"," 130"," 0","23.533333333333299","43.223333333333301","26.392857142857100","37.465714285714299","24.789999999999999","39.500000000000000","23.890000000000001","42.333333333333300","21.289999999999999","49.899999999999999","16.550000000000000711","26.8425000000000011","23.100000000000001","39.471428571428604","23.500000000000000","44.229999999999997","22.390000000000001","43.789999999999999"," 1.0333333333333300e+01","757.27499999999998"," 99.083333333333300"," 1.00000000000000000","29.4166666666666998"," 1.0241666666666699e+01"," 5.5989633314311504364"," 5.5989633314311504364"
"2016-05-26 09:00:00"," 100"," 0","23.566666666666698","43.399999999999999","26.829999999999998","36.619999999999997","24.789999999999999","39.560000000000002","24.033333333333299","42.530000000000001","21.390000000000001","49.899999999999999","16.966666666666700536","24.4666666666667005","23.100000000000001","39.590000000000003","23.500000000000000","44.363333333333301","22.390000000000001","43.789999999999999"," 1.0500000000000000e+01","757.29999999999995"," 99.000000000000000"," 1.00000000000000000","32.0000000000000000"," 1.0400000000000000e+01","44.3113604211248457432","44.3113604211248457432"
"2016-05-26 09:10:00"," 110"," 0","23.574999999999999","43.497500000000002","27.208571428571400","36.408571428571399","24.823333333333299","39.626666666666701","24.100000000000001","42.590000000000003","21.390000000000001","49.966666666666697","17.370000000000000995","22.1975000000000016","23.114285714285700","39.605714285714299","23.500000000000000","44.463333333333303","22.463333333333299","43.899999999999999"," 1.1100000000000000e+01","757.29999999999995"," 96.833333333333300"," 1.00000000000000000","36.1666666666666998"," 1.0616666666666699e+01","48.8906335318461060524","48.8906335318461060524"
"2016-05-26 09:20:00","  90"," 0","23.600000000000001","43.663333333333298","27.500000000000000","35.936000000000000","24.890000000000001","39.759999999999998","24.199999999999999","42.663333333333298","21.390000000000001","50.000000000000000","17.793333333333301027","19.3566666666667011","23.140000000000001","39.718000000000004","23.500000000000000","44.590000000000003","22.463333333333299","43.899999999999999"," 1.1699999999999999e+01","757.29999999999995"," 94.666666666666700"," 1.00000000000000000","40.3333333333333002"," 1.0833333333333300e+01","41.6306618368253111839","41.6306618368253111839"
"2016-05-26 09:30:00","  80"," 0","23.600000000000001","43.859999999999999","27.571428571428601","35.738571428571397","24.890000000000001","39.933333333333302","24.260000000000002","42.590000000000003","21.390000000000001","50.060000000000002","18.149999999999998579","15.4900000000000002","23.100000000000001","39.751428571428598","23.500000000000000","44.729999999999997","22.500000000000000","44.030000000000001"," 1.2300000000000001e+01","757.29999999999995"," 92.500000000000000"," 1.00000000000000000","44.5000000000000000"," 1.1050000000000001e+01"," 9.7080806270241737366"," 9.7080806270241737366"
"2016-05-26 09:40:00"," 460"," 0","23.600000000000001","44.060000000000002","27.699999999999999","35.500000000000000","24.890000000000001","40.000000000000000","24.199999999999999","42.463333333333303","21.390000000000001","50.090000000000003","18.463333333333299180","13.1666666666666998","23.140000000000001","39.789999999999999","23.500000000000000","44.789999999999999","22.500000000000000","44.163333333333298"," 1.2900000000000000e+01","757.29999999999995"," 90.333333333333300"," 1.00000000000000000","48.6666666666666998"," 1.1266666666666699e+01"," 2.8635649592615664005"," 2.8635649592615664005"
"2016-05-26 09:50:00"," 820"," 0","23.600000000000001","44.259999999999998","27.408571428571399","35.771428571428601","24.890000000000001","40.193333333333300","24.199999999999999","42.695000000000000","21.390000000000001","50.163333333333298","18.323333333333298611","12.3000000000000007","23.114285714285700","39.789999999999999","23.500000000000000","44.933333333333302","22.500000000000000","44.163333333333298"," 1.3500000000000000e+01","757.29999999999995"," 88.166666666666700"," 1.00000000000000000","52.8333333333333002"," 1.1483333333333301e+01"," 3.3193126670084893703"," 3.3193126670084893703"
"2016-05-26 10:00:00"," 350"," 0","23.600000000000001","44.200000000000003","27.407499999999999","35.531250000000000","24.963333333333299","40.799999999999997","24.133333333333301","42.729999999999997","21.390000000000001","50.200000000000003","18.566666666666698404"," 6.8566666666666700","23.160000000000000","39.713999999999999","23.426666666666701","44.933333333333302","22.500000000000000","44.426666666666698"," 1.4100000000000000e+01","757.29999999999995"," 86.000000000000000"," 1.00000000000000000","57.0000000000000000"," 1.1699999999999999e+01","45.0924720847979187965","45.0924720847979187965"
"2016-05-26 10:10:00"," 300"," 0","23.600000000000001","43.960000000000001","27.600000000000001","34.676000000000002","25.263333333333300","41.799999999999997","24.133333333333301","42.466666666666697","21.390000000000001","50.200000000000003","18.760000000000001563"," 2.0633333333333299","23.199999999999999","39.497142857142897","23.500000000000000","45.193333333333300","22.533333333333299","44.723333333333301"," 1.4533333333333299e+01","757.29999999999995"," 83.666666666666700"," 1.00000000000000000","58.0000000000000000"," 1.1666666666666700e+01","28.6776739289052784443","28.6776739289052784443"
"2016-05-26 10:20:00"," 260"," 0","23.600000000000001","43.566666666666698","27.671428571428599","33.928571428571402","25.596666666666700","42.000000000000000","24.199999999999999","42.193333333333300","21.390000000000001","50.060000000000002","18.960000000000000853"," 1.0000000000000000","23.199999999999999","39.119999999999997","23.500000000000000","45.266666666666701","22.600000000000001","44.530000000000001"," 1.4966666666666701e+01","757.29999999999995"," 81.333333333333300"," 1.00000000000000000","59.0000000000000000"," 1.1633333333333301e+01","38.9373675570823252201","38.9373675570823252201"
"2016-05-26 10:30:00"," 290"," 0","23.600000000000001","43.133333333333297","27.699999999999999","33.554000000000002","25.895000000000000","42.039999999999999","24.199999999999999","41.600000000000001","21.390000000000001","49.933333333333302","19.293333333333301027"," 1.0000000000000000","23.199999999999999","38.867142857142902","23.463333333333299","44.990000000000002","22.600000000000001","44.363333333333301"," 1.5400000000000000e+01","757.29999999999995"," 79.000000000000000"," 1.00000000000000000","60.0000000000000000"," 1.1600000000000000e+01","22.4124812171794474125","22.4124812171794474125"
"2016-05-26 10:40:00"," 220"," 0","23.600000000000001","42.799999999999997","27.685714285714301","33.512857142857101","26.163333333333298","42.060000000000002","24.199999999999999","41.326666666666704","21.390000000000001","49.723333333333301","19.800000000000000711"," 1.0000000000000000","23.199999999999999","38.677999999999997","23.390000000000001","44.729999999999997","22.600000000000001","44.289999999999999"," 1.5833333333333300e+01","757.29999999999995"," 76.666666666666700"," 1.00000000000000000","61.0000000000000000"," 1.1566666666666700e+01","10.5573461274616420269","10.5573461274616420269"
"2016-05-26 10:50:00"," 170"," 0","23.633333333333301","42.933333333333302","27.600000000000001","33.695999999999998","26.289999999999999","41.726666666666702","24.323333333333299","41.259999999999998","21.390000000000001","49.463333333333303","19.926666666666701389"," 1.0000000000000000","23.199999999999999","38.590000000000003","23.445000000000000","44.600000000000001","22.600000000000001","44.289999999999999"," 1.6266666666666701e+01","757.29999999999995"," 74.333333333333300"," 1.00000000000000000","62.0000000000000000"," 1.1533333333333299e+01","23.3802231145091354847","23.3802231145091354847"
"2016-05-26 11:00:00","  90"," 0","23.760000000000002","43.326666666666704","27.528571428571400","33.997142857142897","26.199999999999999","40.733333333333299","24.390000000000001","41.200000000000003","21.426666666666701","49.289999999999999","20.096666666666699541"," 1.0000000000000000","23.199999999999999","38.590000000000003","23.390000000000001","44.399999999999999","22.600000000000001","44.229999999999997"," 1.6699999999999999e+01","757.29999999999995"," 72.000000000000000"," 1.00000000000000000","63.0000000000000000"," 1.1500000000000000e+01","44.2113589379005134106","44.2113589379005134106"
"2016-05-26 11:10:00","  80"," 0","23.789999999999999","43.060000000000002","27.390000000000001","34.235999999999997","26.260000000000002","40.066666666666698","24.500000000000000","41.466666666666697","21.426666666666701","49.229999999999997","20.356666666666701104"," 1.0000000000000000","23.238571428571401","38.637142857142898","23.463333333333299","44.466666666666697","22.600000000000001","44.090000000000003"," 1.6816666666666698e+01","757.25000000000000"," 70.833333333333300"," 1.00000000000000000","56.0000000000000000"," 1.1350000000000000e+01"," 0.9961454430595040321"," 0.9961454430595040321"
"2016-05-26 11:20:00","  80"," 0","23.789999999999999","42.859999999999999","27.332857142857101","34.337142857142901","26.199999999999999","39.560000000000002","24.500000000000000","41.399999999999999","21.500000000000000","49.259999999999998","20.293333333333301027"," 1.0000000000000000","23.218000000000000","38.590000000000003","23.390000000000001","44.399999999999999","22.600000000000001","44.090000000000003"," 1.6933333333333302e+01","757.20000000000005"," 69.666666666666700"," 1.00000000000000000","49.0000000000000000"," 1.1199999999999999e+01","14.5779120386578142643","14.5779120386578142643"
"2016-05-26 11:30:00"," 100"," 0","23.789999999999999","43.196666666666701","27.236000000000001","34.356000000000002","26.133333333333301","39.359999999999999","24.600000000000001","41.296666666666702","21.500000000000000","49.200000000000003","19.960000000000000853"," 1.0000000000000000","23.289999999999999","38.564285714285703","23.390000000000001","44.326666666666704","22.600000000000001","44.090000000000003"," 1.7050000000000001e+01","757.14999999999998"," 68.500000000000000"," 1.00000000000000000","42.0000000000000000"," 1.1050000000000001e+01","47.2062146407552063465","47.2062146407552063465"
"2016-05-26 11:40:00"," 600"," 0","23.789999999999999","43.530000000000001","27.171428571428599","34.428571428571402","26.000000000000000","39.200000000000003","24.600000000000001","41.030000000000001","21.500000000000000","49.200000000000003","20.033333333333299464"," 1.0000000000000000","23.289999999999999","38.460000000000001","23.390000000000001","44.289999999999999","22.600000000000001","44.090000000000003"," 1.7166666666666700e+01","757.10000000000002"," 67.333333333333300"," 1.00000000000000000","35.0000000000000000"," 1.0900000000000000e+01"," 0.0358827877789735794"," 0.0358827877789735794"
"2016-05-26 11:50:00"," 510","10","23.890000000000001","43.159999999999997","27.100000000000001","34.536000000000001","26.000000000000000","39.399999999999999","24.500000000000000","40.899999999999999","21.500000000000000","49.200000000000003","20.226666666666698546"," 1.0000000000000000","23.304285714285701","38.337142857142901","23.463333333333299","44.363333333333301","22.600000000000001","44.090000000000003"," 1.7283333333333299e+01","757.04999999999995"," 66.166666666666700"," 1.00000000000000000","28.0000000000000000"," 1.0750000000000000e+01"," 9.0264888014644384384"," 9.0264888014644384384"
"2016-05-26 12:00:00"," 280"," 0","23.963333333333299","42.826666666666704","26.951428571428600","34.380000000000003","26.263333333333300","40.066666666666698","24.500000000000000","40.826666666666704","21.500000000000000","49.200000000000003","20.356666666666701104"," 1.0000000000000000","23.329999999999998","38.289999999999999","23.390000000000001","44.289999999999999","22.600000000000001","44.090000000000003"," 1.7399999999999999e+01","757.00000000000000"," 65.000000000000000"," 1.00000000000000000","21.0000000000000000"," 1.0600000000000000e+01","42.2375577036291360855","42.2375577036291360855"
"2016-05-26 12:10:00"," 250"," 0","24.000000000000000","42.560000000000002","26.829999999999998","34.356000000000002","26.530000000000001","40.333333333333300","24.500000000000000","40.899999999999999","21.500000000000000","49.090000000000003","20.289999999999999147"," 1.0000000000000000","23.364999999999998","38.208750000000002","23.390000000000001","44.229999999999997","22.600000000000001","44.090000000000003"," 1.7716666666666701e+01","756.98333333333301"," 63.000000000000000"," 1.00000000000000000","21.5000000000000000"," 1.0400000000000000e+01","14.8745834711007773876","14.8745834711007773876"
"2016-05-26 12:20:00"," 260"," 0","24.000000000000000","42.359999999999999","26.725714285714300","34.471428571428604","26.763333333333300","40.399999999999999","24.500000000000000","40.899999999999999","21.566666666666698","49.030000000000001","20.566666666666698404"," 1.0000000000000000","23.390000000000001","38.090000000000003","23.390000000000001","44.200000000000003","22.699999999999999","44.100000000000001"," 1.8033333333333299e+01","756.96666666666704"," 61.000000000000000"," 1.00000000000000000","22.0000000000000000"," 1.0199999999999999e+01","30.1093986956402659416","30.1093986956402659416"
"2016-05-26 12:30:00"," 250"," 0","24.100000000000001","42.299999999999997","26.600000000000001","34.564285714285703","26.963333333333299","40.600000000000001","24.463333333333299","40.833333333333300","21.533333333333299","48.966666666666697","20.826666666666699967"," 1.0000000000000000","23.390000000000001","38.000000000000000","23.390000000000001","44.200000000000003","22.633333333333301","43.899999999999999"," 1.8350000000000001e+01","756.95000000000005"," 59.000000000000000"," 1.00000000000000000","22.5000000000000000"," 1.0000000000000000e+01"," 6.4480731845833361149"," 6.4480731845833361149"
"2016-05-26 12:40:00"," 180"," 0","24.100000000000001","42.126666666666701","26.594117647058798","34.590000000000003","27.133333333333301","40.363333333333301","24.463333333333299","40.700000000000003","21.600000000000001","48.899999999999999","21.323333333333298611"," 1.0000000000000000","23.396470588235299","37.952941176470603","23.390000000000001","44.119999999999997","22.600000000000001","43.899999999999999"," 1.8666666666666700e+01","756.93333333333305"," 57.000000000000000"," 1.00000000000000000","23.0000000000000000"," 9.8000000000000007e+00","33.4792527835816144943","33.4792527835816144943"
"2016-05-26 12:50:00"," 110"," 0","24.100000000000001","42.126666666666701","26.500000000000000","34.645000000000003","27.260000000000002","40.156666666666702","24.500000000000000","40.700000000000003","21.600000000000001","48.789999999999999","21.323333333333298611"," 1.0000000000000000","23.500000000000000","37.878000000000000","23.390000000000001","44.090000000000003","22.600000000000001","43.899999999999999"," 1.8983333333333299e+01","756.91666666666697"," 55.000000000000000"," 1.00000000000000000","23.5000000000000000"," 9.5999999999999996e+00"," 1.1104152770712971687"," 1.1104152770712971687"
"2016-05-26 13:00:00","  80"," 0","24.199999999999999","42.229999999999997","26.323333333333299","34.848333333333301","27.260000000000002","39.723333333333301","24.500000000000000","40.700000000000003","21.600000000000001","48.744999999999997","21.195000000000000284"," 1.0000000000000000","23.500000000000000","37.771999999999998","23.390000000000001","44.090000000000003","22.600000000000001","43.933333333333302"," 1.9300000000000001e+01","756.89999999999998"," 53.000000000000000"," 1.00000000000000000","24.0000000000000000"," 9.4000000000000004e+00","10.4959366493858397007","10.4959366493858397007"
"2016-05-26 13:10:00","  70"," 0","24.199999999999999","42.096666666666700","26.289999999999999","34.856000000000002","27.133333333333301","39.390000000000001","24.390000000000001","40.395000000000003","21.600000000000001","48.663333333333298","21.096666666666699541"," 1.0000000000000000","23.500000000000000","37.621428571428602","23.390000000000001","44.090000000000003","22.600000000000001","43.933333333333302"," 1.9383333333333301e+01","756.88333333333298"," 52.166666666666700"," 1.16666666666667007","24.8333333333333002"," 9.2500000000000000e+00","39.9855247349478304386","39.9855247349478304386"
"2016-05-26 13:20:00","  80","10","24.199999999999999","41.899999999999999","26.225714285714300","34.928571428571402","26.963333333333299","38.763333333333300","24.390000000000001","40.359999999999999","21.600000000000001","48.530000000000001","21.623333333333299322"," 1.0000000000000000","23.500000000000000","37.500000000000000","23.390000000000001","43.966666666666697","22.600000000000001","43.899999999999999"," 1.9466666666666701e+01","756.86666666666702"," 51.333333333333300"," 1.33333333333332993","25.6666666666666998"," 9.0999999999999996e+00"," 5.2033825661055743694"," 5.2033825661055743694"
"2016-05-26 13:30:00","  70"," 0","24.199999999999999","41.899999999999999","26.199999999999999","35.090000000000003","26.890000000000001","38.229999999999997","24.390000000000001","40.560000000000002","21.600000000000001","48.466666666666697","21.926666666666701389"," 1.0000000000000000","23.585714285714300","37.442857142857100","23.390000000000001","43.899999999999999","22.600000000000001","43.899999999999999"," 1.9550000000000001e+01","756.85000000000002"," 50.500000000000000"," 1.50000000000000000","26.5000000000000000"," 8.9499999999999993e+00","38.6124665383249521255","38.6124665383249521255"
"2016-05-26 13:40:00","  80"," 0","24.199999999999999","41.899999999999999","26.114285714285700","35.152857142857101","26.789999999999999","38.060000000000002","24.390000000000001","40.700000000000003","21.600000000000001","48.399999999999999","22.326666666666699967"," 1.0000000000000000","23.600000000000001","37.378000000000000","23.390000000000001","43.789999999999999","22.600000000000001","43.789999999999999"," 1.9633333333333301e+01","756.83333333333303"," 49.666666666666700"," 1.66666666666667007","27.3333333333333002"," 8.8000000000000007e+00","28.8087286287918686867","28.8087286287918686867"
"2016-05-26 13:50:00","  70"," 0","24.199999999999999","41.899999999999999","26.079999999999998","35.276000000000003","26.730000000000000","37.933333333333302","24.463333333333299","40.759999999999998","21.699999999999999","48.399999999999999","22.133333333333300885"," 1.0000000000000000","23.600000000000001","37.289999999999999","23.390000000000001","43.729999999999997","22.600000000000001","43.729999999999997"," 1.9716666666666701e+01","756.81666666666695"," 48.833333333333300"," 1.83333333333332993","28.1666666666666998"," 8.6500000000000004e+00"," 5.6023097364231944084"," 5.6023097364231944084"
"2016-05-26 14:00:00","  80"," 0","24.199999999999999","41.899999999999999","25.968571428571401","35.354285714285702","26.649999999999999","37.744999999999997","24.426666666666701","40.700000000000003","21.699999999999999","48.326666666666704","22.399999999999998579"," 1.0000000000000000","23.699999999999999","37.289999999999999","23.323333333333299","43.700000000000003","22.600000000000001","43.700000000000003"," 1.9800000000000001e+01","756.79999999999995"," 48.000000000000000"," 2.00000000000000000","29.0000000000000000"," 8.5000000000000000e+00","45.9801437333226203918","45.9801437333226203918"
"2016-05-26 14:10:00","  70"," 0","24.199999999999999","41.826666666666704","25.890000000000001","35.200000000000003","26.500000000000000","37.590000000000003","24.500000000000000","40.626666666666701","21.699999999999999","48.289999999999999","22.426666666666701389"," 1.0000000000000000","23.699999999999999","37.238571428571397","23.390000000000001","43.700000000000003","22.600000000000001","43.700000000000003"," 1.9866666666666699e+01","756.76666666666699"," 48.333333333333300"," 2.16666666666667007","28.5000000000000000"," 8.6500000000000004e+00"," 2.3406059131957590580"," 2.3406059131957590580"
"2016-05-26 14:20:00","  70"," 0","24.199999999999999","41.759999999999998","25.791428571428600","35.340000000000003","26.500000000000000","37.530000000000001","24.500000000000000","40.363333333333301","21.699999999999999","48.229999999999997","22.693333333333299606"," 1.0000000000000000","23.718000000000000","37.200000000000003","23.390000000000001","43.700000000000003","22.600000000000001","43.729999999999997"," 1.9933333333333302e+01","756.73333333333301"," 48.666666666666700"," 2.33333333333332993","28.0000000000000000"," 8.8000000000000007e+00"," 4.5822719926945865154"," 4.5822719926945865154"
"2016-05-26 14:30:00","  70"," 0","24.199999999999999","41.626666666666701","25.699999999999999","35.460000000000001","26.500000000000000","37.560000000000002","24.500000000000000","40.229999999999997","21.699999999999999","48.163333333333298","23.129999999999999005"," 1.0000000000000000","23.789999999999999","37.121428571428602","23.390000000000001","43.700000000000003","22.600000000000001","43.729999999999997"," 2.0000000000000000e+01","756.70000000000005"," 49.000000000000000"," 2.50000000000000000","27.5000000000000000"," 8.9499999999999993e+00","37.8704467788338661194","37.8704467788338661194"
"2016-05-26 14:40:00","  60"," 0","24.199999999999999","41.500000000000000","25.699999999999999","35.564285714285703","26.500000000000000","37.560000000000002","24.426666666666701","40.126666666666701","21.760000000000002","48.090000000000003","23.463333333333299180"," 1.0000000000000000","23.829999999999998","37.090000000000003","23.390000000000001","43.626666666666701","22.600000000000001","43.494999999999997"," 2.0066666666666698e+01","756.66666666666697"," 49.333333333333300"," 2.66666666666667007","27.0000000000000000"," 9.0999999999999996e+00","26.0837001493200659752","26.0837001493200659752"
"2016-05-26 14:50:00","  60","10","24.199999999999999","41.560000000000002","25.699999999999999","35.634000000000000","26.463333333333299","37.590000000000003","24.500000000000000","40.126666666666701","21.730000000000000","48.000000000000000","23.763333333333299890"," 1.0000000000000000","23.890000000000001","37.038571428571402","23.390000000000001","43.363333333333301","22.600000000000001","43.289999999999999"," 2.0133333333333301e+01","756.63333333333298"," 49.666666666666700"," 2.83333333333332993","26.5000000000000000"," 9.2500000000000000e+00","34.7889941069297492504","34.7889941069297492504"
"2016-05-26 15:00:00","  60"," 0","24.199999999999999","41.590000000000003","25.614285714285700","35.712857142857104","26.390000000000001","37.590000000000003","24.500000000000000","39.966666666666697","21.789999999999999","47.924999999999997","23.963333333333299180"," 1.0000000000000000","23.890000000000001","36.939999999999998","23.390000000000001","43.289999999999999","22.600000000000001","43.363333333333301"," 2.0199999999999999e+01","756.60000000000002"," 50.000000000000000"," 3.00000000000000000","26.0000000000000000"," 9.4000000000000004e+00"," 1.3842477812431752682"," 1.3842477812431752682"
"2016-05-26 15:10:00","  60"," 0","24.199999999999999","41.590000000000003","25.524999999999999","35.895000000000003","26.356666666666701","37.500000000000000","24.500000000000000","39.899999999999999","21.789999999999999","47.899999999999999","23.996666666666701673"," 1.0000000000000000","23.890000000000001","36.868571428571400","23.390000000000001","43.229999999999997","22.600000000000001","43.289999999999999"," 2.0366666666666699e+01","756.56666666666695"," 49.666666666666700"," 2.66666666666667007","28.3333333333333002"," 9.4499999999999993e+00","23.7739850068464875221","23.7739850068464875221"
"2016-05-26 15:20:00","  60"," 0","24.199999999999999","41.590000000000003","25.500000000000000","36.018000000000001","26.289999999999999","37.433333333333302","24.500000000000000","39.899999999999999","21.789999999999999","47.789999999999999","23.929999999999999716"," 1.0000000000000000","24.000000000000000","36.789999999999999","23.390000000000001","43.229999999999997","22.600000000000001","43.363333333333301"," 2.0533333333333299e+01","756.53333333333296"," 49.333333333333300"," 2.33333333333332993","30.6666666666666998"," 9.5000000000000000e+00","13.9550152700394392014","13.9550152700394392014"
"2016-05-26 15:30:00","  50"," 0","24.199999999999999","41.663333333333298","25.421428571428599","36.090000000000003","26.260000000000002","37.289999999999999","24.500000000000000","39.826666666666704","21.856666666666701","47.789999999999999","24.066666666666698404"," 1.0000000000000000","24.000000000000000","36.738571428571397","23.390000000000001","43.200000000000003","22.600000000000001","43.289999999999999"," 2.0699999999999999e+01","756.50000000000000"," 49.000000000000000"," 2.00000000000000000","33.0000000000000000"," 9.5500000000000007e+00"," 2.7986181550659239292"," 2.7986181550659239292"
"2016-05-26 15:40:00","  70"," 0","24.199999999999999","41.626666666666701","25.390000000000001","36.289999999999999","26.199999999999999","37.229999999999997","24.500000000000000","39.826666666666704","21.890000000000001","47.789999999999999","24.000000000000000000"," 1.0000000000000000","24.000000000000000","36.700000000000003","23.390000000000001","43.200000000000003","22.666666666666700","43.289999999999999"," 2.0866666666666699e+01","756.46666666666704"," 48.666666666666700"," 1.66666666666667007","35.3333333333333002"," 9.5999999999999996e+00","17.5609130994416773319","17.5609130994416773319"
"2016-05-26 15:50:00","  70"," 0","24.199999999999999","41.700000000000003","25.390000000000001","36.289999999999999","26.166666666666700","37.200000000000003","24.500000000000000","39.966666666666697","21.890000000000001","47.729999999999997","23.726666666666698546"," 1.0000000000000000","24.000000000000000","36.725714285714297","23.390000000000001","43.200000000000003","22.600000000000001","43.259999999999998"," 2.1033333333333299e+01","756.43333333333305"," 48.333333333333300"," 1.33333333333332993","37.6666666666666998"," 9.6500000000000004e+00","22.6190549321472644806","22.6190549321472644806"
"2016-05-26 16:00:00"," 130"," 0","24.199999999999999","41.700000000000003","25.390000000000001","36.289999999999999","26.100000000000001","37.126666666666701","24.600000000000001","40.200000000000003","21.890000000000001","47.700000000000003","23.726666666666698546"," 1.0000000000000000","24.039999999999999","36.939999999999998","23.390000000000001","43.200000000000003","22.600000000000001","43.200000000000003"," 2.1199999999999999e+01","756.39999999999998"," 48.000000000000000"," 1.00000000000000000","40.0000000000000000"," 9.6999999999999993e+00","18.6337497201748192310","18.6337497201748192310"
"2016-05-26 16:10:00"," 390"," 0","24.199999999999999","41.700000000000003","25.390000000000001","36.289999999999999","26.100000000000001","37.090000000000003","24.533333333333299","40.200000000000003","21.963333333333299","47.700000000000003","24.100000000000001421"," 1.0000000000000000","24.100000000000001","37.067142857142898","23.426666666666701","43.530000000000001","22.600000000000001","43.229999999999997"," 2.1116666666666699e+01","756.35000000000002"," 47.500000000000000"," 1.16666666666667007","40.0000000000000000"," 9.4499999999999993e+00","21.8935213517397642136","21.8935213517397642136"
"2016-05-26 16:20:00"," 420","10","24.260000000000002","42.500000000000000","25.304285714285701","36.454285714285703","26.100000000000001","37.090000000000003","24.600000000000001","40.229999999999997","21.926666666666701","47.590000000000003","24.100000000000001421"," 1.0000000000000000","24.120000000000001","37.276000000000003","23.500000000000000","43.789999999999999","22.600000000000001","43.363333333333301"," 2.1033333333333299e+01","756.29999999999995"," 47.000000000000000"," 1.33333333333332993","40.0000000000000000"," 9.1999999999999993e+00","36.0315377707593142986","36.0315377707593142986"
"2016-05-26 16:30:00"," 710"," 0","24.289999999999999","43.500000000000000","25.350000000000001","36.612000000000002","26.000000000000000","37.200000000000003","24.600000000000001","40.397500000000001","22.000000000000000","47.590000000000003","24.376000000000001222"," 1.0000000000000000","24.199999999999999","37.399999999999999","23.633333333333301","44.066666666666698","22.600000000000001","43.466666666666697"," 2.0949999999999999e+01","756.25000000000000"," 46.500000000000000"," 1.50000000000000000","40.0000000000000000"," 8.9499999999999993e+00","28.6418364848941564560","28.6418364848941564560"
"2016-05-26 16:40:00"," 850"," 0","24.356666666666701","43.626666666666701","25.390000000000001","36.795714285714297","26.000000000000000","37.333333333333300","24.666666666666700","40.560000000000002","22.000000000000000","47.700000000000003","24.550000000000000711"," 1.0000000000000000","24.199999999999999","37.399999999999999","23.699999999999999","44.333333333333300","22.600000000000001","43.433333333333302"," 2.0866666666666699e+01","756.20000000000005"," 46.000000000000000"," 1.66666666666667007","40.0000000000000000"," 8.6999999999999993e+00","22.2309742937795817852","22.2309742937795817852"
"2016-05-26 16:50:00"," 470"," 0","24.390000000000001","43.756666666666703","25.390000000000001","37.134000000000000","26.163333333333298","38.066666666666698","24.699999999999999","40.700000000000003","22.000000000000000","47.700000000000003","24.649999999999998579"," 1.0000000000000000","24.199999999999999","37.500000000000000","23.823333333333299","45.100000000000001","22.600000000000001","43.500000000000000"," 2.0783333333333299e+01","756.14999999999998"," 45.500000000000000"," 1.83333333333332993","40.0000000000000000"," 8.4499999999999993e+00","10.8439785195514559746","10.8439785195514559746"
"2016-05-26 17:00:00"," 360"," 0","24.390000000000001","44.223333333333301","25.347142857142899","37.464285714285701","26.430000000000000","38.659999999999997","24.699999999999999","40.626666666666701","22.100000000000001","47.899999999999999","24.351428571428598957"," 1.0000000000000000","24.225714285714300","37.725714285714297","23.963333333333299","45.766666666666701","22.600000000000001","43.500000000000000"," 2.0699999999999999e+01","756.10000000000002"," 45.000000000000000"," 2.00000000000000000","40.0000000000000000"," 8.1999999999999993e+00","22.5261460291221737862","22.5261460291221737862"
"2016-05-26 17:10:00"," 620"," 0","24.390000000000001","44.333333333333300","25.370000000000001","37.735999999999997","26.730000000000000","38.863333333333301","24.699999999999999","40.560000000000002","22.100000000000001","47.966666666666697","23.949999999999999289"," 1.0000000000000000","24.254000000000001","37.856000000000002","24.033333333333299","45.933333333333302","22.600000000000001","43.500000000000000"," 2.0766666666666701e+01","756.04999999999995"," 45.166666666666700"," 2.00000000000000000","40.0000000000000000"," 8.3333333333333304e+00"," 4.2256163666024804115"," 4.2256163666024804115"
"2016-05-26 17:20:00"," 600"," 0","24.390000000000001","44.066666666666698","25.264285714285698","37.528571428571396","26.972500000000000","39.042499999999997","24.699999999999999","40.500000000000000","22.133333333333301","48.000000000000000","23.826666666666699967"," 1.0000000000000000","24.277142857142898","37.884285714285703","24.166666666666700","46.060000000000002","22.699999999999999","43.590000000000003"," 2.0833333333333300e+01","756.00000000000000"," 45.333333333333300"," 2.00000000000000000","40.0000000000000000"," 8.4666666666666703e+00"," 9.5606506685726344585"," 9.5606506685726344585"
"2016-05-26 17:30:00"," 520"," 0","24.390000000000001","43.366666666666703","25.059999999999999","37.119999999999997","27.166666666666700","39.126666666666701","24.666666666666700","40.430000000000000","22.199999999999999","48.000000000000000","23.696666666666700962"," 1.0000000000000000","24.289999999999999","37.938000000000002","24.199999999999999","46.090000000000003","22.699999999999999","43.590000000000003"," 2.0899999999999999e+01","755.95000000000005"," 45.500000000000000"," 2.00000000000000000","40.0000000000000000"," 8.5999999999999996e+00","14.6043725544586777687","14.6043725544586777687"
"2016-05-26 17:40:00"," 290"," 0","24.390000000000001","43.566666666666698","24.937142857142899","37.092857142857099","27.426666666666701","38.966666666666697","24.600000000000001","40.229999999999997","22.222500000000000","47.899999999999999","24.045000000000001705"," 1.0000000000000000","24.289999999999999","38.078749999999999","24.267499999999998","46.015000000000001","22.649999999999999","43.590000000000003"," 2.0966666666666701e+01","755.89999999999998"," 45.666666666666700"," 2.00000000000000000","40.0000000000000000"," 8.7333333333333307e+00","16.7097291676327586174","16.7097291676327586174"
"2016-05-26 17:50:00"," 250"," 0","24.390000000000001","45.466666666666697","24.870000000000001","37.200000000000003","27.566666666666698","38.899999999999999","24.600000000000001","40.200000000000003","22.289999999999999","47.899999999999999","24.100000000000001421"," 1.0000000000000000","24.289999999999999","37.997777777777799","24.289999999999999","45.530000000000001","22.699999999999999","43.621428571428602"," 2.1033333333333299e+01","755.85000000000002"," 45.833333333333300"," 2.00000000000000000","40.0000000000000000"," 8.8666666666666707e+00"," 6.9161818013526499271"," 6.9161818013526499271"
"2016-05-26 18:00:00"," 190"," 0","24.390000000000001","43.733333333333299","24.789999999999999","37.121428571428602","27.730000000000000","38.663333333333298","24.600000000000001","40.200000000000003","22.289999999999999","47.789999999999999","24.033333333333299464"," 1.0000000000000000","24.289999999999999","37.856000000000002","24.289999999999999","44.899999999999999","22.699999999999999","43.590000000000003"," 2.1100000000000001e+01","755.79999999999995"," 46.000000000000000"," 2.00000000000000000","40.0000000000000000"," 9.0000000000000000e+00","21.5056611108593642712","21.5056611108593642712"
"2016-05-26 18:10:00"," 120"," 0","24.356666666666701","42.666666666666700","24.699999999999999","37.079999999999998","27.789999999999999","38.530000000000001","24.600000000000001","40.163333333333298","22.289999999999999","47.729999999999997","23.960000000000000853"," 1.0000000000000000","24.289999999999999","37.867142857142902","24.289999999999999","44.500000000000000","22.699999999999999","43.590000000000003"," 2.1033333333333299e+01","755.75000000000000"," 46.500000000000000"," 2.16666666666667007","38.1666666666666998"," 9.0999999999999996e+00","34.6208870178088545799","34.6208870178088545799"
"2016-05-26 18:20:00"," 100"," 0","24.289999999999999","42.066666666666698","24.642857142857100","37.595714285714301","27.856666666666701","38.193333333333300","24.600000000000001","40.090000000000003","22.289999999999999","47.494999999999997","24.100000000000001421"," 1.0000000000000000","24.289999999999999","38.018000000000001","24.289999999999999","44.163333333333298","22.699999999999999","43.560000000000002"," 2.0966666666666701e+01","755.70000000000005"," 47.000000000000000"," 2.33333333333332993","36.3333333333333002"," 9.1999999999999993e+00"," 2.9745511012151837349"," 2.9745511012151837349"
"2016-05-26 18:30:00"," 320"," 0","24.390000000000001","42.299999999999997","24.559999999999999","38.200000000000003","27.730000000000000","37.859999999999999","24.600000000000001","40.090000000000003","22.323333333333299","47.426666666666698","23.500000000000000000"," 1.0000000000000000","24.289999999999999","38.121428571428602","24.230000000000000","43.890000000000001","22.699999999999999","43.560000000000002"," 2.0899999999999999e+01","755.64999999999998"," 47.500000000000000"," 2.50000000000000000","34.5000000000000000"," 9.3000000000000007e+00","14.7493394906632602215","14.7493394906632602215"
"2016-05-26 18:40:00"," 270"," 0","24.323333333333299","42.633333333333297","24.587499999999999","38.604999999999997","27.633333333333301","37.890000000000001","24.600000000000001","40.163333333333298","22.596666666666700","56.759999999999998","23.033333333333299464"," 1.0000000000000000","24.289999999999999","38.200000000000003","24.289999999999999","43.759999999999998","22.699999999999999","43.700000000000003"," 2.0833333333333300e+01","755.60000000000002"," 48.000000000000000"," 2.66666666666667007","32.6666666666666998"," 9.4000000000000004e+00"," 2.9612991726025938988"," 2.9612991726025938988"
"2016-05-26 18:50:00"," 290"," 0","24.390000000000001","42.530000000000001","24.577777777777801","39.092222222222198","27.826666666666700","38.296666666666702","24.500000000000000","40.200000000000003","22.859999999999999","65.393333333333302","22.866666666666699115"," 1.0000000000000000","24.289999999999999","38.335999999999999","24.289999999999999","43.700000000000003","22.699999999999999","43.566666666666698"," 2.0766666666666701e+01","755.54999999999995"," 48.500000000000000"," 2.83333333333332993","30.8333333333333002"," 9.5000000000000000e+00"," 3.9321503834798932076"," 3.9321503834798932076"
